Exploiting d-DNNFs for Repetitive Counting Queries on Feature Models

Feature models are commonly used to specify the valid configurations of a product line. In industry, feature models are often complex due to a large number of features and constraints. Thus, a multitude of automated analyses have been proposed. Many of those rely on computing the number of valid configurations which typically depends on solving a #SAT problem, a computationally expensive operation. Further, most counting-based analyses require numerous #SAT computations on the same feature model. In particular, many analyses depend on multiple computations for evaluating the number of valid configurations that include certain features or conform to partial configurations. Instead of using expensive repetitive computations on highly similar formulas, we aim to improve the performance by reusing knowledge between these computations. In this work, we are the first to propose reusing d-DNNFs for performing efficient repetitive queries on features and partial configurations. Our empirical evaluation shows that our approach is up-to 8,300 times faster (99.99\% CPU-time saved) than the state of the art of repetitively invoking #SAT solvers. Applying our tool ddnnife reduces runtimes from days to minutes compared to using #SAT solvers.

==> data/compiler_summary.csv <==
Model,C2d-avg,C2d-med,C2d-stdev,d4-avg,d4-med,d4-stdev,d4-avg,d4-med,d4-stdev,Dsharp-avg,Dsharp-med,Dsharp-stdev,Index
CDL/am31_sim.dimacs,5.25172988338396,5.08802424510941,0.833208034701351,2.86452335658483,2.86677760002203,0.049222345508326,1.93273421034217,1.93762182909995,0.017573528621222,10.3997004192416,10.4779752616305,0.618026813303061,1
CDL/ea2468.dimacs,7.15464048581198,6.72782209538855,1.74839470972516,8.19424897833727,8.17887705308385,0.127744584124266,16.4334889015183,16.4302522866055,0.044794890699895,34.987242317833,35.0334197906777,0.156615483600925,2
CDL/p2106.dimacs,5.67549043441191,5.58154147630557,0.827152094208654,6.88957141794264,6.89746275916696,0.086825370030189,5.36601298354566,5.36489986255765,0.011958692665319,17.0198834281135,17.0235053205397,0.089756132079053,3
KConfig/axTLS.dimacs,0.460176367787644,0.459712672512978,0.007965188963829,0.02048835487105,0.021505254786462,0.003241219541291,0.038237085342407,0.039394270628691,0.00424182355387,0.014767410131171,0.015077304560691,0.005071674502563,4
KConfig/busybox-1.18.0.dimacs,2.22897216368467,2.22839489206672,0.154213048235285,0.034634724138305,0.03537083719857,0.003968792879368,0.047949644215405,0.047296731732786,0.002341497270429,0.042645682264119,0.04194594733417,0.003700596361472,5
KConfig/embtoolkit.dimacs,8.85213735320605,8.78940023900941,0.525663636110099,0.100745927141979,0.100042416481301,0.002295854346075,0.101698973588645,0.105710862204432,0.010997991010325,0.128933391608298,0.124405780807138,0.014963207941638,6
KConfig/linux-2.6.33.3.dimacs,1800,1800,0,1800,1800,0,1800,1800,0,1625.00563014311,1629.16122896783,44.9878146022951,7
KConfig/uClibc.dimacs,1.5583281384781,1.55268931784667,0.123216508429911,0.039111950574443,0.039104847004637,0.004918698308434,0.063418677039445,0.066728974692524,0.00584474922308,0.047275227727369,0.037850460968912,0.010409272899445,8
KConfig/uClinux-base.dimacs,2.00467007744126,2.03524415800348,0.266125556186461,0.081213639909402,0.086131764343008,0.009344369430189,0.110732843503356,0.1110386159271,0.00667568219698,0.045985166653991,0.038849085103721,0.000981313305685,9
KConfig/uClinux-distribution.dimacs,5.25936735986732,5.26918737590313,0.043255480210236,0.039721693554893,0.040605871006847,0.004242153165912,0.06647408220917,0.067489545792341,0.002255921219081,0.072615876784548,0.06805422459729,0.011780681300606,10
Smarch/2.6.28.6-icse11.dimacs,1800,1800,0,1800,1800,0,1800,1800,0,551.456899192035,550.916624730919,2.32744622006343,11
Smarch/2.6.32-2var.dimacs,1800,1800,0,1800,1800,0,1800,1800,0,506.246776809767,506.347887504613,18.4964047794668,12
Smarch/2.6.33.3-2var.dimacs,1800,1800,0,1800,1800,0,1800,1800,0,694.07674023753,693.778869817965,0.971838225585829,13
Smarch/7z.dimacs,0.232909667445347,0.238483864581212,0.025377679643722,0.020371553553268,0.020943175535649,0.004166785263739,0.0371163347736,0.03775907959789,0.004194992120752,0.27740297852084,0.017904230393469,0.001511259876327,14
Smarch/BerkeleyDBC.dimacs,0.067863219985738,0.066384543199092,0.007289677456993,0.016265867333859,0.016054359031841,0.0030193554727,0.0367883483693,0.035497455857694,0.002362609766363,0.01792626532726,0.016671684570611,0.008105874859156,15
Smarch/Dune.dimacs,0.053491422049701,0.05373720638454,0.007443380265255,0.016375626903027,0.015773015562445,0.002222650372237,0.036692561022937,0.035790095105767,0.002143693478174,0.021606062520295,0.017729178536683,0.00520705742397,16
Smarch/HiPAcc.dimacs,0.232414204636589,0.232205192558467,0.009668122684068,0.018372822357342,0.017722769407556,0.002177427280427,0.038457709699869,0.039399017579854,0.002744761127101,0.020604530749843,0.017647708998993,0.006343613707061,17
Smarch/JHipster.dimacs,0.287420990569517,0.287568312836811,0.009133300009023,0.018819227470085,0.018737264443189,0.001662263423324,0.037932228855789,0.037145076319575,0.00280005790327,0.019823790881783,0.018503545084968,0.00291370976069,18
Smarch/JavaGC.dimacs,0.287704268889502,0.287900721654296,0.003861988208362,0.019599137092009,0.019389254041016,0.001857891620862,0.040239052474499,0.040515494532883,0.001785083046031,0.023119094837457,0.019009120063856,0.006378926509941,19
Smarch/LLVM.dimacs,0.009189202832058,0.009542943211272,0.002101943817857,0.015545006897301,0.015019325073809,0.001913816107654,0.036974575854838,0.036417535506189,0.002440583969959,0.020668923491612,0.017786231124774,0.012068925573206,20
Smarch/Polly.dimacs,0.285691107660532,0.284718374023214,0.005956203555872,0.020159540530294,0.019485402852297,0.002213809190991,0.039780362509191,0.040536912158132,0.001882537756649,0.021263879984617,0.019241804955527,0.00660349413843,21
Smarch/VP9.dimacs,0.316461677085608,0.315572126535699,0.008239303614822,0.019848405607045,0.019670116482303,0.00209453685412,0.039603998586536,0.040122465230525,0.001904465901652,0.020711197005585,0.018100554356352,0.005909126784846,22
Smarch/X264.dimacs,0.035053343130276,0.035353925311938,0.004860830105602,0.016524334102869,0.016406080918387,0.002398429754732,0.036331370659173,0.035435375757516,0.00206572704332,0.017964884117246,0.013028948567808,0.028389587687154,23
Smarch/adderII.dimacs,5.69752368161455,5.2308143065311,1.42621280701651,21.8818447321095,21.8819054190535,0.232644938013474,9.94284259721637,9.93408724758774,0.035270561067106,90.1676005298272,88.6043153621722,2.23317068635764,24
Smarch/at91sam7sek.dimacs,5.83166626028717,5.7157345819287,1.23391123800996,5.38504137673415,5.37885415158235,0.184627379709544,4.44133453331888,4.43752713408321,0.013155092838936,90.0966958757583,89.3325535305776,2.48011480869345,25
Smarch/axTLS.dimacs,4.38352580025792,4.37234511459246,0.267384732793838,0.052850984027609,0.055564671056345,0.006251707932702,0.050908675082028,0.049609582871199,0.007261885941091,0.075721120964736,0.038003502413631,0.048711691684334,26
Smarch/axtls_2_1_4.dimacs,0.529197247317061,0.527229355415329,0.009908782990847,0.02103778090328,0.020955932326615,0.002358648468769,0.038062490187585,0.03801300842315,0.00381612064782,0.024371875999495,0.01741548627615,0.020975096645688,27
Smarch/buildroot.dimacs,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,28
Smarch/busybox-1.18.0.dimacs,38.8479358043801,38.1384657402523,3.11393868448181,0.219802454933524,0.216216639382765,0.011456342515698,0.272841226831079,0.266660856083035,0.013420565063841,0.559602691195905,0.556859954027459,0.003242482837944,29
Smarch/busybox_1_28_0.dimacs,1.9430937314406,1.95886570983566,0.131245811092448,0.084958133623004,0.08203772874549,0.007890984441721,0.066531574688852,0.06681097112596,0.004969357579107,9.11717056915164,9.08856504061259,0.192083797155977,30
Smarch/ecos-icse11.dimacs,7.0842967732437,6.77888829936273,1.16514346448622,7.37139299396426,7.36776034347713,0.114286594539544,7.90699287477881,7.90549897402525,0.01937682980934,143.463588937446,142.666656429879,0.102445011781346,31
Smarch/embtoolkit.dimacs,1504.8056848493,1800,450.619953850868,14.4375954912696,14.3854431824293,0.26300608548683,24.9652168670297,24.9673856878653,0.062691748584533,88.6670943430998,88.4482723521069,0.649251891797696,32
Smarch/fiasco.dimacs,8.1796815623343,8.20258505106904,0.794352103286768,0.074735169531778,0.076888982672244,0.007045025784514,0.094722473099828,0.09026347566396,0.012956751956202,0.108566157016903,0.110625633504242,0.011702794253831,33
Smarch/fiasco_17_10.dimacs,1.20002945722081,1.20915787876584,0.109093812826077,0.041531126070768,0.04296642029658,0.005007806737178,0.045845260024071,0.044680260121822,0.006162782876862,0.033056788863614,0.032696647569537,0.004367073696598,34
Smarch/freebsd-icse11.dimacs,1800,1800,0,561.074635486212,561.522361990064,33.2183579502712,22.3365422930941,22.3230334958062,0.062386017635413,428.974047727799,427.883126265369,21.5847283500668,35
Smarch/freetz.dimacs,1800,1800,0,1799.9676792928,1800,0.22854191232615,1381.41692456804,1379.5484012682,12.8471422105789,540.073997158688,541.021758005489,3.47316705218955,36
Smarch/integrator_arm9.dimacs,10.6417333646026,9.59129250538535,4.11584637747797,30.0157532968465,28.9449659436941,6.55041202784147,4.03194541707635,4.02479026466608,0.043512482254296,97.1732475446072,92.9581418205053,0.519324860174517,37
Smarch/lrzip.dimacs,0.060889957798645,0.06014115572907,0.007377866529035,0.016860794015229,0.017730954103172,0.002877296199301,0.034436098337174,0.034456481225789,0.004681759496715,0.09565641913563,0.027189929503948,0.051232001114661,38
Smarch/m5272c3.dimacs,6.75768878321163,6.66895335051231,1.32395355097043,8.39603930303827,8.38673568610102,0.115552438180763,8.62574545126408,8.6237857080996,0.028229352319087,91.7304406235274,89.4543054068927,9.37019934808191,39
Smarch/olpce2294.dimacs,6.48208567500114,6.10862923157401,1.55122226438628,19.155188167356,19.1748921868857,0.240387084422745,6.74818045753986,6.73170475196093,0.053303236648391,101.756273551658,102.135962319095,5.03510329850805,40
Smarch/pati.dimacs,6.86874744418077,6.31790888705291,2.60784247899696,12.709284930462,12.711085063871,0.1469247235083,5.30435008168221,5.30521996784955,0.013958156351417,82.5827945978008,81.0109039722011,17.6269709341247,41
Smarch/phycore229x.dimacs,7.23961738199927,6.81010785559192,1.84908688942389,14.3653996845242,14.2055525272153,0.505353214667049,14.1662391335517,14.155416530557,0.070341101297521,104.020913001448,102.751731686294,10.2555957225709,42
Smarch/ref4955.dimacs,5.88970563840121,5.72682301001623,1.47376662541453,9.84915966293775,9.82786753610708,0.124655533776583,14.8462572385371,14.8363050902262,0.093378306261135,80.863585483022,77.781479306519,26.3732250441288,43
Smarch/se77x9.dimacs,9.88359185182489,9.26726546999998,1.96133126971687,33.2857261682302,33.0301760539878,6.92129222814591,8.35337718192488,8.34881883300841,0.025552575764439,93.4450439513102,93.4705169755034,1.65022327689427,44
Smarch/toybox.dimacs,3.02047562876716,3.01635904493742,0.022123486244738,0.021252413420007,0.02135020843707,0.002799976346945,0.040835243947804,0.041066417470574,0.002571794198157,0.042967573516071,0.03899912443012,0.041844310200477,45
Smarch/toybox_0_7_5.dimacs,0.265211221482605,0.265569614013657,0.004563688957211,0.01716362150386,0.01765035931021,0.002408717875938,0.038130090795457,0.03864596132189,0.002438622077376,0.026681213658303,0.019812073325738,0.000294708874762,46
Smarch/uClibc-ng_1_0_29.dimacs,0.856834092009813,0.855732364580035,0.114694943953497,0.046696097655222,0.047353899572045,0.002303230705776,0.056310013644397,0.057184785604477,0.002115729908357,0.042724691443145,0.039618101669476,0.046352920916908,47
Smarch/uClinux-config.dimacs,59.5473452533968,59.6418054685928,5.37814149244026,0.362995276590809,0.358458527131006,0.01502893592223,0.709772089421749,0.70863011199981,0.012722889745047,1.61144522808492,1.60699533810839,0.022558787527543,48
Smarch/uClinux.dimacs,6.02236805462279,6.02671204670332,0.027682262090554,0.027443895339966,0.027918917592615,0.004288743405265,0.041517776437104,0.041000448167324,0.004142649670799,0.076906725019217,0.077290806686506,0.009254364627277,49
automotive01/automotive01.dimacs,21.1950300625805,21.3848347098101,1.98572503034183,0.393622381035238,0.381066204514354,0.034068310679685,0.592926214113832,0.592864203266799,0.011950449354204,1.89313581939787,1.89417422469705,0.021952441562168,50
automotive02/automotive2_4.dimacs,1608.29680673919,1800,456.265185364803,23.6976351892669,23.7086544369813,0.088194242923174,110.075787286088,104.98698875308,13.2975500766243,6.9862432474643,6.96850509289652,0.097373630660361,51
featureide_examples/berkeleydb.dimacs,0.408320120535791,0.408150014467537,0.012313557229815,0.021179656693712,0.022111107828096,0.00342047483325,0.040647217743099,0.04066429939121,0.002308209107617,0.014559345981106,0.014109632233158,0.005980563388166,52
financial_services/financialServices_2018-05-09.dimacs,10.7606360676792,10.7875197979156,0.414544365657255,0.294229320902377,0.291170239914209,0.013158162106312,0.348148892112076,0.34544300287962,0.015114008306857,0.818366071498021,0.816682860255241,0.014921972189454,53
confidential/automotive03/03latest.dimacs,4.91196964071132,4.87030978896655,0.348164995182553,0.09000982654281,0.084714983124286,0.011831906210887,0.098209323398769,0.094005264341831,0.012391322418018,0.077610593121499,0.072863893350586,0.00984197664776,54
confidential/automotive03/automotive03.dimacs,2.19926967428997,2.23008596361615,0.123040062124176,0.032407129146159,0.032820470398292,0.003747651951766,0.043275315761566,0.042899856343865,0.004531611417707,0.031030738288537,0.026961283525452,0.004328213972999,55
confidential/automotive03/automotive03_sw.dimacs,5.55001554196701,5.57031447184272,0.673366321656353,0.097310262760148,0.09375361003913,0.012420856972942,0.087448147237301,0.088152118958533,0.002068177969062,0.318220692854375,0.313165023224428,0.01712577558035,56
confidential/automotive04/04latest.dimacs,3.1957316455245,3.20507293194532,0.387353287384797,0.119830576190725,0.118187846150249,0.006687814285908,0.137337154150009,0.13524161465466,0.010508169602673,0.043164271712303,0.039543400518596,0.003500102815289,57
confidential/automotive05/05latest.dimacs,1800,1800,0,1800,1800,0,1800,1800,0,355.774013512293,356.826559441863,3.05046795286107,58
confidential/automotive06/automotive06.dimacs,2.60839041288011,2.60490186465904,0.170059151821917,0.038799740299583,0.039328014478088,0.002874129639133,0.050133113972843,0.050944685935974,0.002052621891839,0.048963005645201,0.050608471501619,0.005162890819453,59
confidential/automotive06/automotive06_sw.dimacs,6.59087280717678,6.65917757386342,0.652557520946018,0.0713601428736,0.070286856498569,0.002157295041321,0.071837150380015,0.072491213679314,0.002734456035163,0.361689790701494,0.359913109103218,0.030133641729964,60
confidential/automotive07/automotive07.dimacs,4.11225375705399,4.05508176796138,0.224081435878355,0.191321783047169,0.187387231970206,0.013883392480477,0.151522029303014,0.148769957013428,0.011657049656091,0.239145099911839,0.240160355344415,0.011609724463423,61
confidential/automotive07/automotive07_sw.dimacs,339.010055624647,259.167077301536,256.96027594307,5.82836091241799,5.83029560302384,0.019658686266293,2.23537540595978,2.23553453758359,0.015292831917726,12.593136897739,12.6722633363679,0.25780625093943,62


==> data/features_summary.csv <==
Index,Model,Features,Countantom-avg,Countantom-med,Countantom-stdev,Ganak-avg,Ganak-med,Ganak-stdev,Sharpsat-avg,Sharpsat-med,Sharpsat-stdev,D4query-avg,D4query-med,D4query-stdev,Ddknnifec2d-avg,Ddknnifec2d-med,Ddknnifec2d-stdev,Queryc2d-avg,Queryc2d-med,Queryc2d-stdev,Ddknnifedsharp-avg,Ddknnifedsharp-med,Ddknnifedsharp-stdev,Ddnnifed4-avg,Ddnnifed4-med,Ddnnifed4-stdev,Queryd4-avg,Queryd4-med,Queryd4-stdev
1,cnf/Smarch/LLVM.dimacs,11,0.743679059902206,0.737961279461161,0.015956361257315,0.064572123028338,0.064359887503088,0.002106252122648,0.070314051883761,0.070849901996553,0.003991786372489,0.036691916100681,0.035863589495421,0.002027785880006,1800,1800,0,1800,1800,0,0.0255425048712641,0.0226675274316221,0.0130920386454431,0.036974575854838,0.036417535506189,0.002440583969959,0.019971947772429,0.019350037444383,0.002023735708446
2,cnf/Smarch/X264.dimacs,16,1.16735722219106,1.11871296633035,0.104485329004147,0.099416173435748,0.098608167842031,0.003727991508791,0.107437972235493,0.107754049706273,0.005837350740918,0.037658384777606,0.037194659933448,0.002301909021745,0.0399955984484404,0.0401962581090629,0.0049380749584967,0.03990639552474,0.039946033852175,0.004805518130191,0.0225029832869769,0.0173674961552023,0.0114118133623854,0.036331370659173,0.035435375757516,0.00206572704332,0.021314061777666,0.021163345547393,0.002341750156698
3,cnf/Smarch/Dune.dimacs,17,1.19916424320545,1.18784021690954,0.036039746872171,0.105388070950285,0.104950713692233,0.002876981095465,0.109758336339146,0.107671588193626,0.00731622274074,0.036542166210711,0.035532366484404,0.002493492920217,0.0584127525612712,0.0589309688657523,0.00738568820815039,0.058893398446962,0.059277595020831,0.007521659620767,0.0266159372217954,0.022806797642261,0.0132803099422051,0.036692561022937,0.035790095105767,0.002143693478174,0.021764119304717,0.021151225781068,0.002211208334817
4,cnf/Smarch/BerkeleyDBC.dimacs,18,1.26362628764473,1.25900747638661,0.02525733168827,0.110459556030109,0.110202544601634,0.003107253400514,0.117783927805722,0.118358021427412,0.006621552653067,0.035466372966766,0.034905233420432,0.00177617825886,0.0727101632300765,0.0711851608939469,0.00730274026302606,0.072790873004124,0.071346752578393,0.007244811236078,0.0228871958982201,0.0215837704017758,0.00825158581647806,0.0367883483693,0.035497455857694,0.002362609766363,0.021230682097376,0.0210309936665,0.003126388450302
5,cnf/Smarch/lrzip.dimacs,20,1.54833337691147,1.50681742688175,0.140600034040926,0.125402507055551,0.124928620876745,0.003473271890842,0.132534406858031,0.131886720424518,0.005823656680904,0.032952774502337,0.031142792664468,0.00432750908937,0.0652143852692097,0.0645871164742857,0.00755430455696662,0.066123440396041,0.065434063319117,0.007375593312317,0.0994829093292358,0.0307883662171667,0.428346504124407,0.034436098337174,0.034456481225789,0.004681759496715,0.022752724690363,0.023581911111251,0.003124580261556
6,cnf/Smarch/HiPAcc.dimacs,31,2.27097690287512,2.27273236284964,0.014825603311479,0.199582435693592,0.199409827357158,0.004196253067423,0.226942615732551,0.22697630879702,0.007236687572519,0.038741431422532,0.038313767872751,0.002235395553699,0.237766166934744,0.237347130663693,0.00969233166631927,0.241261712787673,0.240619181888178,0.00985416075627,0.025733567653224,0.022668608464301,0.0106593537344219,0.038457709699869,0.039399017579854,0.002744761127101,0.028057548655197,0.02759787067771,0.002627724034972
7,cnf/Smarch/JavaGC.dimacs,39,2.8718986068666,2.8718173551606,0.030012274854204,0.249821966318414,0.249283142853528,0.004111989321367,0.281545160128735,0.281290771497879,0.009605308136695,0.039020250104368,0.038544193841517,0.002193205876723,0.292899001808837,0.292962366249413,0.00387955390066321,0.294689105348662,0.294877458130941,0.003968140608073,0.0283256332017482,0.0241771519649771,0.0126818639386444,0.040239052474499,0.040515494532883,0.001785083046031,0.026780254244805,0.026445221155883,0.002215060880173
8,cnf/Smarch/Polly.dimacs,40,2.93235491697676,2.91868378035725,0.073887140970196,0.256684632832184,0.257490047486499,0.004209055092484,0.29179212995572,0.290985702187755,0.010822039274495,0.038754345066846,0.037953641265631,0.001922577798767,0.290657413676381,0.289438880980014,0.00595620735093916,0.292777555435896,0.292009036289528,0.006347155276391,0.0264932713657618,0.024607389699668,0.0115410972927028,0.039780362509191,0.040536912158132,0.001882537756649,0.027347739310935,0.027549765305594,0.002245117115803
9,cnf/Smarch/VP9.dimacs,42,3.12874307378195,3.09993806364946,0.120338995527363,0.269844058575109,0.269263124791905,0.005415116021513,0.309737615378108,0.310393002757336,0.009840964286747,0.038757029101253,0.037926492281258,0.002018523866823,0.321686228420586,0.320853312266991,0.00829148464565101,0.323746223645285,0.322479351656512,0.008331948020316,0.0253526865411551,0.021848425967619,0.0143780632838184,0.039603998586536,0.040122465230525,0.001904465901652,0.027322936020792,0.027042881818489,0.002526487969448
10,cnf/Smarch/7z.dimacs,44,3.34943753656,3.2545630892273,0.275464227169874,0.283301544254646,0.28322531399317,0.004720128544445,0.321022476060316,0.320446784142405,0.006730130480433,0.039197345487774,0.038519094698131,0.00223607528495,0.238110117791221,0.244087042054162,0.0253725304828642,0.241577170742676,0.247072022641078,0.025335495770745,0.282645646538586,0.023117112927139,1.76115028119098,0.0371163347736,0.03775907959789,0.004194992120752,0.029158911406994,0.029590737540275,0.004307530679871
11,cnf/Smarch/JHipster.dimacs,45,3.544133218606,3.32822078722529,0.401586137492331,0.29080341687426,0.291604060446844,0.005394150314758,0.332464666254819,0.333772471873089,0.00931550084295,0.039091219976544,0.039285648614168,0.002272678293914,0.292962792916223,0.293029180495069,0.00912148629762627,0.296920720506459,0.297936225542799,0.009456927168569,0.0251324783451856,0.0236310313921421,0.00913431366323502,0.037932228855789,0.037145076319575,0.00280005790327,0.029487787587568,0.028990385122598,0.002236494997645
12,cnf/featureide_examples/berkeleydb.dimacs,76,5.79224663236179,5.69746223650873,0.353841683224264,0.519933268064633,0.52077492303215,0.010257583082394,0.559364080987871,0.560011998284608,0.012607745221037,0.036225665695965,0.035133643075824,0.004455060313562,0.413772497661412,0.413401638623327,0.0125703459696055,0.432593988189474,0.432068017544225,0.012596135016741,0.0202710889186711,0.0198212261311709,0.00277172433923163,0.040647217743099,0.04066429939121,0.002308209107617,0.045952577739954,0.046903720591217,0.004073025360657
13,cnf/Smarch/axtls_2_1_4.dimacs,94,7.25777420178056,7.10065801895689,0.520987341973928,0.668055136315525,0.665808347519488,0.012240174084976,0.722026606297586,0.720732537040021,0.011295585037991,0.042941460236907,0.042899628169835,0.002370012555739,0.535324142342433,0.533501720521599,0.00995197088682046,0.558466077605262,0.557043659966439,0.009616867831227,0.0303858908545227,0.0241645241621884,0.0138999919408976,0.038062490187585,0.03801300842315,0.00381612064782,0.048968066060916,0.048329455778003,0.004060817776719
14,cnf/KConfig/axTLS.dimacs,96,6.45486854046583,6.36425789934583,0.355480117870868,0.596072451872751,0.596467743394896,0.014624695259953,0.633840403829236,0.637813425535569,0.024211541945167,0.037692951373756,0.038048434071243,0.003980762197044,0.465440160660073,0.464602400548757,0.00792945803083412,0.477948944997042,0.476867918856442,0.008737165354489,0.0199433701205999,0.0202397792600097,0.00256874778823953,0.038237085342407,0.039394270628691,0.00424182355387,0.03523034141399,0.035400340333582,0.004010683768247
15,cnf/Smarch/fiasco_17_10.dimacs,234,20.5770392593555,20.3537347238744,1.92011461166918,1.87906578031369,1.87299983622506,0.031415739199077,2.04751527180895,2.0400858579087,0.042792377180247,0.061622900888324,0.058272353373468,0.007176161225214,1.21001724877395,1.21966288448312,0.109431094003674,1.36667922779918,1.37365018273704,0.110924229465944,0.0423201258201153,0.0417669296730309,0.00456530037202145,0.045845260024071,0.044680260121822,0.006162782876862,0.153772654104978,0.155455630971119,0.006456047905649
16,cnf/Smarch/uClibc-ng_1_0_29.dimacs,269,30.7874320318457,32.1371242247988,2.40061029827609,2.6122414701432,2.61878950474784,0.045236602276351,2.65903696456924,2.53377754241228,0.2246423609085,0.090074268244207,0.085989256389439,0.008753909110444,0.871057615224272,0.868473552167415,0.114870541598258,1.08295782371424,1.08364206249826,0.115810997407929,0.0545126344636084,0.0525125348940496,0.0151428645642426,0.056310013644397,0.057184785604477,0.002115729908357,0.398981604091823,0.397713338257745,0.010300336711986
17,cnf/KConfig/uClibc.dimacs,313,29.2855381514644,30.7090371914674,2.45371637143183,2.63367754707113,2.62537669250742,0.053008891051774,2.69142092530616,2.67349357088096,0.109132439063208,0.143333530165255,0.141098293475807,0.006215484196523,1.57379906553775,1.57001343206503,0.123480826883216,1.97005041987635,1.96673811529763,0.125117379243279,0.0602317982632669,0.0528145185671749,0.0177952062771056,0.063418677039445,0.066728974692524,0.00584474922308,0.266128440657631,0.265845064306631,0.008763237949239
18,cnf/Smarch/toybox_0_7_5.dimacs,316,22.7579418632109,22.6190984905697,0.611773299717174,2.27567298840731,2.27473346050829,0.027801844438723,2.55043818773236,2.54774835100397,0.19084180142138,0.042213212400675,0.040741436183453,0.003802529128956,0.271983640324324,0.271857651881874,0.00444392947920909,0.373085753694177,0.370933294529095,0.009108638565249,0.0333402624540032,0.0270193272735928,0.0130467180780812,0.038130090795457,0.03864596132189,0.002438622077376,0.088570432914421,0.086396133061499,0.00684500669024
19,cnf/KConfig/uClinux-base.dimacs,380,46.1530681393808,47.0778061843012,2.25535984339108,5.13125019803643,5.10818116087467,0.099764261062669,5.29182686480694,5.28777957410785,0.058035338143222,0.180764099992812,0.180195084773004,0.00535641957715,2.02297067190521,2.05287474440411,0.266610651796509,2.45382263819687,2.48677260987461,0.265419594458526,0.0615305975824595,0.0532827218994497,0.0152430005214485,0.110732843503356,0.1110386159271,0.00667568219698,0.447215088726953,0.450728998985142,0.015076442382438
20,cnf/confidential/automotive03/automotive03.dimacs,384,31.5661512862146,30.1583233110141,2.6446451292143,3.42575729575008,3.41182219889015,0.060050400840686,3.63861085485201,3.61823180341162,0.19002621600192,0.079014613926411,0.078026338480413,0.004917813751493,2.20669820832089,2.23800594941713,0.123096782596533,2.33340227083303,2.36252903798595,0.122389873633993,0.039592580953613,0.03507890785113,0.0169218187866226,0.043275315761566,0.042899856343865,0.004531611417707,0.18881524217315,0.189725765958429,0.007138461855357
21,cnf/confidential/automotive06/automotive06.dimacs,449,48.3583539605513,50.6246759565547,3.62684286220151,4.7632947873231,4.76390940253623,0.062022524420068,4.92686092891265,4.89309818728361,0.120619937565604,0.097383153364062,0.092923293821514,0.010653145360993,2.61582297983579,2.61197110777721,0.170137139813063,2.81650470850058,2.81077136215754,0.16957471287985,0.0635771464835853,0.0640776155050843,0.00410619020088555,0.050133113972843,0.050944685935974,0.002052621891839,0.383564682845026,0.381044824607671,0.009974113510575
22,cnf/confidential/automotive04/04latest.dimacs,531,75.0586315879412,77.2458055168391,4.48003942970521,7.5143483352568,7.51342474040576,0.098257440823477,8.15152968088165,8.0449594623642,0.823801037419501,0.327631024047732,0.327006463892758,0.005578226535438,3.22423421747983,3.23309010826052,0.38807428358985,4.11115094014443,4.12039693305269,0.390517846082774,0.0573133179545403,0.0547776841558517,0.0098762923011708,0.137337154150009,0.13524161465466,0.010508169602673,0.850773811731487,0.849102156236769,0.010263372979056
23,cnf/Smarch/toybox.dimacs,544,17.6226339947525,18.1614433280193,0.946571180814341,3.10162404743023,3.11254213214852,0.034293911463825,4.59697220620699,4.59658022446092,0.255499475195506,0.046353041604161,0.045787053182721,0.003158114979799,3.02723641784862,3.02330920170061,0.0220047515724763,3.14114452901296,3.14255510899238,0.025418698274391,0.0501903639361264,0.0454827910289174,0.023538016999023,0.040835243947804,0.041066417470574,0.002571794198157,0.074899454936385,0.074469418032095,0.005792469587576
24,cnf/confidential/automotive07/automotive07.dimacs,581,112.108931617653,113.317278864328,3.52970821158949,23.114315208327,23.1015430113766,0.058237603515251,20.1241897099977,20.0460820035078,0.259626181554306,0.724271914511919,0.719061592593789,0.0167583966774,4.18377044745721,4.13445812580176,0.222208313850048,7.73231107993051,7.68733376543969,0.229531489352465,0.304089223910123,0.303935093339532,0.0106927873817321,0.151522029303014,0.148769957013428,0.011657049656091,2.94739644443616,2.94695354462601,0.032153588219678
25,cnf/confidential/automotive03/03latest.dimacs,588,88.4805116713885,89.2836929173209,3.12526130411297,9.63315096823499,9.61347691831179,0.077781805701982,12.1964114261651,12.4100386190694,0.431730653512046,0.349437101185322,0.346673178486526,0.010601583234994,4.9323479537759,4.8906036245171,0.347667326256218,6.3949317621626,6.35111251473427,0.346800799238915,0.100618477594107,0.0959901076275858,0.0143738812642969,0.098209323398769,0.094005264341831,0.012391322418018,0.940543779991567,0.93562427535653,0.013638440788806
26,cnf/Smarch/axTLS.dimacs,684,32.4468944776477,33.2143664711621,1.85940814432992,5.19404291812331,5.2064079772681,0.075929108886782,7.38838300545234,7.37369966565166,0.078525664438389,0.109283878654242,0.10874448530376,0.002536344401536,4.39388235755265,4.38237115414814,0.267466299327616,4.74251907103695,4.72980684298091,0.26805296210696,0.0855254669301214,0.048829614417628,0.184596525671283,0.050908675082028,0.049609582871199,0.007261885941091,0.257670080764219,0.256195631809533,0.010903679141039
27,cnf/financial_services/financialServices_2018-05-09.dimacs,771,196.88725947313,197.469057014212,1.98857112869488,18.3910816343315,18.3736459675711,0.104823447779549,18.5781206958322,18.3840492857853,0.494159306292261,0.873178877457976,0.865790665149689,0.020099547145065,10.839991753092,10.8694908649195,0.411215796234073,16.8471073502209,16.887821050128,0.464608441984035,0.981207849448547,0.98118598992005,0.0157287646458457,0.348148892112076,0.34544300287962,0.015114008306857,4.09128185149282,4.10476026451215,0.036623955414476
28,cnf/KConfig/busybox-1.18.0.dimacs,854,93.0110364057915,93.894338587299,3.38764650679966,7.3933909926191,7.37131391582079,0.102227091775164,7.3747824587056,7.34913087647874,0.144064322039536,0.221029675379395,0.217027680017054,0.012330799365793,2.24629359979183,2.2457846775651,0.154575106248813,3.64255543584004,3.63145229243673,0.15609622177357,0.0585954713262618,0.0586531714070586,0.00411129342726882,0.047949644215405,0.047296731732786,0.002341497270429,1.39610047273338,1.39412650000304,0.031234899936574
29,cnf/Smarch/busybox_1_28_0.dimacs,998,184.691209671665,184.717606887222,0.366182795763087,256.109013373153,256.124272299232,2.13087489881264,255.622680163453,254.974215720082,5.70358426661369,0.727631979361177,0.723716085776687,0.010243169324237,2.03254938017577,2.06110546225682,0.133955388089588,8.1428888767492,8.1469290656969,0.132527919502973,14.8061929219216,14.7883618480992,0.174015146263574,0.066531574688852,0.06681097112596,0.004969357579107,13.7700368913449,13.5102477082982,0.430874741733627
30,cnf/CDL/am31_sim.dimacs,1178,437.183800396877,436.90657151991,1.98131771895558,845.307646353673,845.267063050065,1.17726244187469,584.270848785528,583.948609946994,2.86408465041697,20.123362974003,20.1432991120964,0.080372813468881,26.2894863231294,20.389948775759,14.8285390710975,358.722084906828,358.676078563323,3.9904291332061,24.6965277669672,25.2359263228718,1.08026340875641,1.93273421034217,1.93762182909995,0.017573528621222,329.338102884991,332.63351018005,16.1284885442958
31,cnf/KConfig/embtoolkit.dimacs,1179,157.231247687261,159.124691640493,6.25975512908912,27.0967069983296,27.0810867047403,0.276626344841781,29.1398414238042,29.1616587425815,0.220654156011187,0.611147665046155,0.609650855883956,0.006233522734291,8.89185610243119,8.81795535585843,0.536630444035389,11.6999892333709,11.6325910768937,0.521747492611406,0.155183301605284,0.151050502201543,0.0101572959568291,0.101698973588645,0.105710862204432,0.010997991010325,3.50715845498256,3.49730859906413,0.047117164812335
32,cnf/Smarch/ref4955.dimacs,1218,595.902567748809,595.525944425492,3.23237586288611,1800,1800,0,1800,1800,0,153.736866043471,153.470453156158,2.77277813872268,28.5388114258274,27.1561133551877,8.29829151825983,352.796268788669,351.31754765613,5.87305252835733,176.147364969291,173.198655156419,11.9723284029821,14.8462572385371,14.8363050902262,0.093378306261135,1135.25821897971,1132.72713477001,18.4217078940211
33,cnf/Smarch/ecos-icse11.dimacs,1244,722.537114860974,723.197229358251,3.72017547452822,1800,1800,0,1800,1800,0,76.272486808002,75.878315682523,0.881929875076391,42.3775014835782,40.6229129582644,11.1646576125956,527.165629693493,526.880344327306,7.20171615282816,608.447924836874,610.193117987831,6.45970072513914,7.90699287477881,7.90549897402525,0.01937682980934,727.210788091542,731.458351437468,14.9995106407716
34,cnf/Smarch/pati.dimacs,1248,723.162070953595,723.385736449389,4.37603540153679,1800,1800,0,1800,1800,0,57.0118499785289,57.0163828916848,0.209326554022115,33.1498435695749,33.1153205847368,8.84037131356119,433.954967963444,433.216307844269,3.58754149530015,191.899939427432,190.38999246154,13.0211290617817,5.30435008168221,5.30521996784955,0.013958156351417,1383.85393779713,1378.44874247094,16.2388114346872
35,cnf/CDL/p2106.dimacs,1262,569.588824637989,569.896881152993,2.51819761772567,1674.02282076906,1673.55735153729,4.66359072227266,1208.67740777444,1208.5676785358,1.7888011537353,54.9108158500493,54.8641094891354,0.278746931158898,28.6045504512824,25.482088461984,12.4693895863171,212.436602583379,213.293479955522,3.08589265307293,41.945787427621,41.9674967564642,0.419832527294851,5.36601298354566,5.36489986255765,0.011958692665319,782.075624944242,778.169974419288,14.6459101825433
36,cnf/Smarch/integrator_arm9.dimacs,1267,1800,1800,0,1800,1800,0,1800,1800,0,40.6004135511443,40.503538383171,0.478791085613808,62.8321871221717,49.2978708175942,63.1760776558036,225.537335754838,224.938681361033,4.40586009480156,310.928305574497,307.34744396829,9.34118517887213,4.03194541707635,4.02479026466608,0.043512482254296,1800,1800,0
37,cnf/Smarch/olpce2294.dimacs,1274,823.193919952121,823.506326096715,4.52622510651755,1800,1800,0,1800,1800,0,79.8992353379354,78.5362614691258,8.89184115608141,40.0129849045724,32.7469613116701,15.8193506212009,317.083277386893,315.006671116222,6.05469232082312,325.609733633921,325.500897071557,9.715514024499,6.74818045753986,6.73170475196093,0.053303236648391,1800,1800,0
38,cnf/Smarch/adderII.dimacs,1276,796.016971425661,797.2207743373,4.56311639586381,1800,1800,0,1800,1800,0,107.051346006319,107.087233874947,0.596127827816069,33.5419425440766,30.2755957962945,14.8513709384651,245.561699705282,246.974511552369,5.60690066816124,264.039601838552,262.86356077157,5.96416134165517,9.94284259721637,9.93408724758774,0.035270561067106,1800,1800,0
39,cnf/Smarch/at91sam7sek.dimacs,1296,704.757217209884,704.54851453728,4.26347844783164,1800,1800,0,1800,1800,0,53.0998695426434,53.0240939734504,0.305070159486372,26.3679317596555,24.6432278084103,8.32562976410811,295.414595100023,296.480605249526,5.26388529278531,289.699798914129,288.908357358538,3.39939522493984,4.44133453331888,4.43752713408321,0.013155092838936,649.405050662849,651.11770300055,10.227728775084
40,cnf/Smarch/se77x9.dimacs,1319,1800,1800,0,1800,1800,0,1800,1800,0,94.2225242533907,94.2296231016517,0.422529657119021,45.1945048070792,39.5132963513024,15.8374216725746,590.128220727639,589.352405824466,4.2481227398496,295.756836489774,294.673871600768,7.6849768151549,8.35337718192488,8.34881883300841,0.025552575764439,1800,1800,0
41,cnf/Smarch/m5272c3.dimacs,1323,765.496393501205,765.645566945896,4.0631567070221,1800,1800,0,1800,1800,0,99.3645830747485,99.3045666152611,0.607085344422459,41.1916183341574,40.881185777951,14.0328247581157,620.666565613188,621.493598988745,8.98769541043906,262.944330657935,261.460861303611,7.94074993938109,8.62574545126408,8.6237857080996,0.028229352319087,1364.41389163959,1358.025543103,15.4907872508218
42,cnf/Smarch/phycore229x.dimacs,1360,900.985520555088,901.03544311272,6.75638961723551,1800,1800,0,1800,1800,0,163.176983276494,163.174035214819,0.438706352539606,38.7155896870885,35.1911028248724,15.9161794876902,556.032577652251,555.340722530847,3.75052721511374,322.697350808531,322.317024692428,12.5555346534615,14.1662391335517,14.155416530557,0.070341101297521,1800,1800,0
43,cnf/Smarch/freebsd-icse11.dimacs,1396,1800,1800,0,1800,1800,0,1800,1800,0,86.1932901966572,85.47541742865,1.25262114271233,1800,1800,0,1800,1800,0,791.335193147277,788.959276473848,12.3741363245702,22.3365422930941,22.3230334958062,0.062386017635413,617.069161266908,618.024403329008,33.4224100583409
44,cnf/CDL/ea2468.dimacs,1408,973.83901002449,974.256119806319,4.47612818422091,1800,1800,0,1800,1800,0,179.91701992251,178.789448503405,7.6049099093879,39.5618787191994,34.0860528503545,20.7378170087707,360.747046148097,360.467890389496,3.55714437390168,89.3930861687288,89.4980867600534,0.80122889715189,16.4334889015183,16.4302522866055,0.044794890699895,1109.42802493365,1106.62775319908,23.0490980919683
45,cnf/KConfig/uClinux-distribution.dimacs,1580,375.816948415586,376.026793265366,2.68617242961006,17.2077759876568,17.0036187081133,0.445763629435166,17.7050557972968,17.7387142956723,0.215430442757956,0.481048013307154,0.479711182415485,0.006974010731768,5.29112919627689,5.30143518932164,0.0432544917066378,9.06985712366179,9.05479067168199,0.086944210791392,0.0989421916659922,0.0944820754230022,0.0104390160055964,0.06647408220917,0.067489545792341,0.002255921219081,2.92141767023131,2.91889076493681,0.047659502281656
46,cnf/Smarch/fiasco.dimacs,1638,76.9998447918566,76.5355447467882,1.89958318123242,19.6408583847154,19.6511279982515,0.194563522630325,38.5332363074156,38.5282192829181,1.80257222987587,0.248247191235423,0.245114909484982,0.009730065359432,8.19619520917535,8.2139310745988,0.794157545183339,9.79209165429696,9.79945712443442,0.794410891970106,0.129912207294256,0.131743986159564,0.00848929134982911,0.094722473099828,0.09026347566396,0.012956751956202,0.996042167479172,1.0030148930382,0.017720919716613
47,cnf/confidential/automotive05/05latest.dimacs,1663,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
48,cnf/Smarch/uClinux.dimacs,1850,63.4502252997365,64.6230779914185,3.48341691080663,14.2390779161919,14.2533849400934,0.196023161416972,21.0735461781453,21.1113173996564,0.38847605787688,0.189763757884502,0.187711336649954,0.007282267597566,6.03370081380941,6.03947776020505,0.0275349544847925,7.38830035318621,7.40107122506015,0.05584875485381,0.0962527154386044,0.095749996369705,0.0110574235452171,0.041517776437104,0.041000448167324,0.004142649670799,0.583225275194273,0.580962866311893,0.012489678023408
49,cnf/automotive01/automotive01.dimacs,2513,761.351755843563,760.980424511247,6.06715683272019,630.610488079013,633.261476270389,7.2400425349468,450.073209565836,449.276315664523,3.43315830818132,8.04518646329641,7.92846672330052,0.414753987312398,21.401382852504,21.5715481454972,1.97771479007548,43.317462825859,43.4117319588549,2.00913982338113,3.38675280887634,3.38865385111422,0.04206793011458,0.592926214113832,0.592864203266799,0.011950449354204,54.9942099997122,54.9656417446677,1.00815980355638
50,cnf/confidential/automotive03/automotive03_sw.dimacs,4902,1185.76300532465,1185.78758661403,1.13196115808804,138.449119103299,138.747046538163,2.07956292303957,139.406369530456,141.303179496085,3.14477973236203,2.07945712026209,2.07362030632794,0.014053752438209,5.57699923356995,5.59520053234883,0.673127210854805,13.5193717499264,13.563240471296,0.638097577623827,0.405780748929828,0.401613559573889,0.0161631947030791,0.087448147237301,0.088152118958533,0.002068177969062,5.89724608140998,5.89213046501391,0.040210637760149
51,cnf/confidential/automotive06/automotive06_sw.dimacs,5571,1707.25370098226,1707.53772282205,3.53355132142271,174.421874646069,174.497325688135,0.431896485372809,169.351500941166,169.14292907645,1.93234913187781,1.53029334560037,1.52542454656214,0.013167384343811,6.61449259948917,6.68333763862029,0.652484207845734,13.0024277417269,13.0745327856857,0.635170389919621,0.451462624734268,0.453889193246142,0.0205779052490721,0.071837150380015,0.072491213679314,0.002734456035163,4.31287382092327,4.30855531012639,0.032928403696546
52,cnf/KConfig/linux-2.6.33.3.dimacs,6467,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
53,cnf/Smarch/busybox-1.18.0.dimacs,6796,604.560335353017,610.266749905772,11.2752740048851,268.184113744041,268.412949705962,2.49792036757654,370.909792838127,370.121025047615,3.44949527417675,3.34123355988413,3.33663192857057,0.017872143474894,38.9925859693717,38.3151524597779,3.10983121373287,69.4198547574598,68.9629416177049,3.08842216193388,0.68429922927171,0.68112241057679,0.011989264730763,0.272841226831079,0.266660856083035,0.013420565063841,12.6717145089246,12.6614149287343,0.235686842112545
54,cnf/Smarch/2.6.28.6-icse11.dimacs,6888,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
55,cnf/confidential/automotive07/automotive07_sw.dimacs,8649,1800,1800,0,1800,1800,0,1800,1800,0,81.0027054582909,80.944686293602,0.235387223247407,340.899681853606,260.96305839764,256.94811894503,1008.93004658368,929.275304392679,259.22511180449,16.2092428064905,16.2889687544666,0.401432195250626,2.23537540595978,2.23553453758359,0.015292831917726,594.256713411193,594.845552104525,6.02085022663791
56,cnf/Smarch/uClinux-config.dimacs,11254,1800,1800,0,1207.97306883884,1208.61437289557,4.78692635952568,1796.1001683506,1800,6.82303288877841,9.39245013032109,9.38912221696228,0.037823498668372,59.9600506637432,60.2160589294508,5.31411205143208,326.957883612635,327.19396518683,8.48935273097445,1.89180170200765,1.8864394845441,0.0253589513752133,0.709772089421749,0.70863011199981,0.012722889745047,37.7941589003988,37.7043890987988,0.485858309510071
57,cnf/Smarch/buildroot.dimacs,14910,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
58,cnf/automotive02/automotive2_4.dimacs,18616,1800,1800,0,1800,1800,0,1800,1800,0,581.233910129517,579.288307496347,4.83866134431997,1635.22282684444,1800,424.228735284577,1616.62366625679,1800,437.509423674651,8.36881425619126,8.33936279430055,0.195628441355127,110.075787286088,104.98698875308,13.2975500766243,1800,1800,0
59,cnf/Smarch/embtoolkit.dimacs,23516,1800,1800,0,1800,1800,0,1800,1800,0,382.206897438988,381.44848420471,1.77378830786329,1653.55326823069,1800,306.212212270295,1525.04148586699,1800,428.824270706189,96.583188859392,96.3576447339728,2.53420667206539,24.9652168670297,24.9673856878653,0.062691748584533,1800,1800,0
60,cnf/Smarch/freetz.dimacs,31012,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
61,cnf/Smarch/2.6.32-2var.dimacs,60072,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
62,cnf/Smarch/2.6.33.3-2var.dimacs,62482,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0


==> data/fm_summary.csv <==
Index,Model,Features,Countantom-avg,Countantom-med,Countantom-stdev,Ganak-avg,Ganak-med,Ganak-stdev,Sharpsat-avg,Sharpsat-med,Sharpsat-stdev,C2d-avg,C2d-med,C2d-stdev,D4-avg,D4-med,D4-stdev,D4new-avg,D4new-med,D4new-stdev,Dsharp-avg,Dsharp-med,Dsharp-stdev
1,cnf/Smarch/LLVM.dimacs,11,0.083963178619743,0.079103496944299,0.009539934598478,0.006576510012383,0.006648103008047,0.000719124001591,0.007306990086799,0.007306990086799,0.00093713650426,1800,1800,0,0.015545006897301,0.015019325073809,0.001913816107654,0.036974575854838,0.036417535506189,0.002440583969959,0.020668923491612,0.017786231124774,0.012068925573206
2,cnf/Smarch/X264.dimacs,16,0.082573841480771,0.078471016982803,0.01058428123957,0.006444211807102,0.006382973399013,0.000774278449263,0.007311854549916,0.007311854549916,0.000983294771169,0.035053343130276,0.035353925311938,0.004860830105602,0.016524334102869,0.016406080918387,0.002398429754732,0.036331370659173,0.035435375757516,0.00206572704332,0.017964884117246,0.013028948567808,0.028389587687154
3,cnf/Smarch/Dune.dimacs,17,300,300,0,0.006648168321699,0.006624827627093,0.000730349657193,0.007167595855426,0.007167595855426,0.001063427206271,0.053491422049701,0.05373720638454,0.007443380265255,0.016375626903027,0.015773015562445,0.002222650372237,0.036692561022937,0.035790095105767,0.002143693478174,0.021606062520295,0.017729178536683,0.00520705742397
4,cnf/Smarch/BerkeleyDBC.dimacs,18,0.091286229174584,0.096361217496452,0.00799033235543,0.006644652467221,0.006642015068792,0.000850398953251,0.007023054468445,0.007023054468445,0.000881016276073,0.067863219985738,0.066384543199092,0.007289677456993,0.016265867333859,0.016054359031841,0.0030193554727,0.0367883483693,0.035497455857694,0.002362609766363,0.01792626532726,0.016671684570611,0.008105874859156
5,cnf/Smarch/lrzip.dimacs,20,0.085192713312572,0.08692986657843,0.010019752530828,0.006330888755619,0.006359725492075,0.000810810031985,0.007214463573182,0.007214463573182,0.000936021979123,0.060889957798645,0.06014115572907,0.007377866529035,0.016860794015229,0.017730954103172,0.002877296199301,0.034436098337174,0.034456481225789,0.004681759496715,0.09565641913563,0.027189929503948,0.051232001114661
6,cnf/Smarch/HiPAcc.dimacs,31,0.088966501933756,0.09468527790159,0.011632857958752,0.006846569444751,0.006831391510787,0.000907213482774,0.007793494397774,0.007793494397774,0.001163687409611,0.232414204636589,0.232205192558467,0.009668122684068,0.018372822357342,0.017722769407556,0.002177427280427,0.038457709699869,0.039399017579854,0.002744761127101,0.020604530749843,0.017647708998993,0.006343613707061
7,cnf/Smarch/JavaGC.dimacs,39,0.083681016593473,0.078690080496017,0.009983852684329,0.006665102331899,0.006655675533694,0.000895263878986,0.007548288409598,0.007548288409598,0.001022933809459,0.287704268889502,0.287900721654296,0.003861988208362,0.019599137092009,0.019389254041016,0.001857891620862,0.040239052474499,0.040515494532883,0.001785083046031,0.023119094837457,0.019009120063856,0.006378926509941
8,cnf/Smarch/Polly.dimacs,40,0.084281484126114,0.08040240034461,0.010349359594294,0.006527988043381,0.006488403509138,0.000766014237934,0.007456021934049,0.007456021934049,0.001014724979065,0.285691107660532,0.284718374023214,0.005956203555872,0.020159540530294,0.019485402852297,0.002213809190991,0.039780362509191,0.040536912158132,0.001882537756649,0.021263879984617,0.019241804955527,0.00660349413843
9,cnf/Smarch/VP9.dimacs,42,0.082839374844916,0.079269130015746,0.010287081496822,0.006728135752492,0.006528087484185,0.000880837656726,0.007549246338895,0.007549246338895,0.001091551109478,0.316461677085608,0.315572126535699,0.008239303614822,0.019848405607045,0.019670116482303,0.00209453685412,0.039603998586536,0.040122465230525,0.001904465901652,0.020711197005585,0.018100554356352,0.005909126784846
10,cnf/Smarch/7z.dimacs,44,0.089878160613589,0.091104798862944,0.007549699826446,0.007024195814738,0.006784909637645,0.0010872059341,0.007537725869333,0.007537725869333,0.00117848179023,0.232909667445347,0.238483864581212,0.025377679643722,0.020371553553268,0.020943175535649,0.004166785263739,0.0371163347736,0.03775907959789,0.004194992120752,0.27740297852084,0.017904230393469,0.001511259876327
11,cnf/Smarch/JHipster.dimacs,45,300,300,0,0.006895953532075,0.006824094569311,0.000921655772788,0.007672850554809,0.007672850554809,0.001044157006327,0.287420990569517,0.287568312836811,0.009133300009023,0.018819227470085,0.018737264443189,0.001662263423324,0.037932228855789,0.037145076319575,0.00280005790327,0.019823790881783,0.018503545084968,0.00291370976069
12,cnf/featureide_examples/berkeleydb.dimacs,76,0.09092029002728,0.096827673492953,0.0090503961374,0.006771316771628,0.006690588401398,0.000868739093418,0.007365327440202,0.007365327440202,0.001213242537628,0.408320120535791,0.408150014467537,0.012313557229815,0.021179656693712,0.022111107828096,0.00342047483325,0.040647217743099,0.04066429939121,0.002308209107617,0.014559345981106,0.014109632233158,0.005980563388166
13,cnf/Smarch/axtls_2_1_4.dimacs,94,0.091901236462873,0.095125698484481,0.007455115614788,0.006930242992239,0.00679963247967,0.000875184345681,0.008154386237729,0.008154386237729,0.001221652445512,0.529197247317061,0.527229355415329,0.009908782990847,0.02103778090328,0.020955932326615,0.002358648468769,0.038062490187585,0.03801300842315,0.00381612064782,0.024371875999495,0.01741548627615,0.020975096645688
14,cnf/KConfig/axTLS.dimacs,96,0.092025210194988,0.094814997486538,0.006948130557182,0.006706221672939,0.006622881395742,0.000945269430125,0.007087256622035,0.007087256622035,0.000984767259837,0.460176367787644,0.459712672512978,0.007965188963829,0.02048835487105,0.021505254786462,0.003241219541291,0.038237085342407,0.039394270628691,0.00424182355387,0.014767410131171,0.015077304560691,0.005071674502563
15,cnf/Smarch/fiasco_17_10.dimacs,234,0.118372181687737,0.119882375001907,0.014035000714296,0.012240289644106,0.011970107152593,0.002017371141532,0.01293584459927,0.01293584459927,0.002397060996857,1.20002945722081,1.20915787876584,0.109093812826077,0.041531126070768,0.04296642029658,0.005007806737178,0.045845260024071,0.044680260121822,0.006162782876862,0.033056788863614,0.032696647569537,0.004367073696598
16,cnf/Smarch/uClibc-ng_1_0_29.dimacs,269,0.121564153076615,0.117859476478771,0.012027007484477,0.011299844550668,0.011095219000709,0.001841038231705,0.011309343961766,0.011309343961766,0.001824881441678,0.856834092009813,0.855732364580035,0.114694943953497,0.046696097655222,0.047353899572045,0.002303230705776,0.056310013644397,0.057184785604477,0.002115729908357,0.042724691443145,0.039618101669476,0.046352920916908
17,cnf/KConfig/uClibc.dimacs,313,0.111885483632795,0.113262464001309,0.006203491318386,0.009689046052517,0.009614662907552,0.00191368033477,0.010682203405304,0.010682203405304,0.00162740030033,1.5583281384781,1.55268931784667,0.123216508429911,0.039111950574443,0.039104847004637,0.004918698308434,0.063418677039445,0.066728974692524,0.00584474922308,0.047275227727369,0.037850460968912,0.010409272899445
18,cnf/Smarch/toybox_0_7_5.dimacs,316,0.080661170897074,0.08072731923312,0.007467990717884,0.007040923262248,0.006958585930988,0.000899832750054,0.007159917037934,0.007159917037934,0.00124764626875,0.265211221482605,0.265569614013657,0.004563688957211,0.01716362150386,0.01765035931021,0.002408717875938,0.038130090795457,0.03864596132189,0.002438622077376,0.026681213658303,0.019812073325738,0.000294708874762
19,cnf/KConfig/uClinux-base.dimacs,380,0.131197428040905,0.130757132545114,0.002195893019274,0.013558379141614,0.012977089965716,0.002554950469717,0.014554136913503,0.014554136913503,0.001382518929578,2.00467007744126,2.03524415800348,0.266125556186461,0.081213639909402,0.086131764343008,0.009344369430189,0.110732843503356,0.1110386159271,0.00667568219698,0.045985166653991,0.038849085103721,0.000981313305685
20,cnf/confidential/automotive03/automotive03.dimacs,384,0.095986378042726,0.100322646001587,0.008001424128499,0.01038734395639,0.010308012977476,0.001230436196207,0.010352646333631,0.010352646333631,0.000911392706684,2.19926967428997,2.23008596361615,0.123040062124176,0.032407129146159,0.032820470398292,0.003747651951766,0.043275315761566,0.042899856343865,0.004531611417707,0.031030738288537,0.026961283525452,0.004328213972999
21,cnf/confidential/automotive06/automotive06.dimacs,449,0.106632953365333,0.106319918530062,0.012663939199986,0.012156893125503,0.011348347499734,0.002201298938213,0.013562469334575,0.013562469334575,0.001929885629607,2.60839041288011,2.60490186465904,0.170059151821917,0.038799740299583,0.039328014478088,0.002874129639133,0.050133113972843,0.050944685935974,0.002052621891839,0.048963005645201,0.050608471501619,0.005162890819453
22,cnf/confidential/automotive04/04latest.dimacs,531,0.150093136314536,0.147297762101516,0.014361858267099,0.017218612547731,0.017330993054202,0.002007479173406,0.015373432526831,0.015373432526831,0.002150904952245,3.1957316455245,3.20507293194532,0.387353287384797,0.119830576190725,0.118187846150249,0.006687814285908,0.137337154150009,0.13524161465466,0.010508169602673,0.043164271712303,0.039543400518596,0.003500102815289
23,cnf/Smarch/toybox.dimacs,544,0.080123367885826,0.080050897900947,0.005439639985963,0.008241729289293,0.00805949466303,0.001503898034696,0.008343357404228,0.008343357404228,0.001202032476737,3.02047562876716,3.01635904493742,0.022123486244738,0.021252413420007,0.02135020843707,0.002799976346945,0.040835243947804,0.041066417470574,0.002571794198157,0.042967573516071,0.03899912443012,0.041844310200477
24,cnf/confidential/automotive07/automotive07.dimacs,581,0.198597420224687,0.201758417853853,0.011283387499218,0.053089144997066,0.053139724506764,0.004814264735418,0.046169600677677,0.046169600677677,0.001968722373874,4.11225375705399,4.05508176796138,0.224081435878355,0.191321783047169,0.187387231970206,0.013883392480477,0.151522029303014,0.148769957013428,0.011657049656091,0.239145099911839,0.240160355344415,0.011609724463423
25,cnf/confidential/automotive03/03latest.dimacs,588,0.145174776635831,0.141657766420394,0.012354773742793,0.016930591725977,0.016812724032207,0.002269740591798,0.024117251829011,0.024117251829011,0.002561691701023,4.91196964071132,4.87030978896655,0.348164995182553,0.09000982654281,0.084714983124286,0.011831906210887,0.098209323398769,0.094005264341831,0.012391322418018,0.077610593121499,0.072863893350586,0.00984197664776
26,cnf/Smarch/axTLS.dimacs,684,0.100104118657764,0.105321580078453,0.009183590771348,0.011422413607361,0.010651063348632,0.002119437889598,0.012926275894279,0.012926275894279,0.002103654599549,4.38352580025792,4.37234511459246,0.267384732793838,0.052850984027609,0.055564671056345,0.006251707932702,0.050908675082028,0.049609582871199,0.007261885941091,0.075721120964736,0.038003502413631,0.048711691684334
27,cnf/financial_services/financialServices_2018-05-09.dimacs,771,1.8952836106706,1.9058925465215,0.083144464991131,0.067220948854229,0.066758895904059,0.007274590515069,0.08107634430984,0.08107634430984,0.009402253222495,10.7606360676792,10.7875197979156,0.414544365657255,0.294229320902377,0.291170239914209,0.013158162106312,0.348148892112076,0.34544300287962,0.015114008306857,0.818366071498021,0.816682860255241,0.014921972189454
28,cnf/KConfig/busybox-1.18.0.dimacs,854,0.111149842592422,0.110996774339582,0.003942239015776,0.011510368464515,0.011108367471025,0.001811808280801,0.010755934984773,0.010755934984773,0.001813413413448,2.22897216368467,2.22839489206672,0.154213048235285,0.034634724138305,0.03537083719857,0.003968792879368,0.047949644215405,0.047296731732786,0.002341497270429,0.042645682264119,0.04194594733417,0.003700596361472
29,cnf/Smarch/busybox_1_28_0.dimacs,998,0.213582722262945,0.214393578382441,0.004905945075524,0.381320204905933,0.392692245543004,0.019178087428323,0.380688256463036,0.380688256463036,0.017902380101615,1.9430937314406,1.95886570983566,0.131245811092448,0.084958133623004,0.08203772874549,0.007890984441721,0.066531574688852,0.06681097112596,0.004969357579107,9.11717056915164,9.08856504061259,0.192083797155977
30,cnf/CDL/am31_sim.dimacs,1178,0.483375803080853,0.482231167989085,0.023142724059842,1.10200253961491,1.11725419812138,0.056216037256362,0.679291820717626,0.679291820717626,0.017622978246447,5.25172988338396,5.08802424510941,0.833208034701351,2.86452335658483,2.86677760002203,0.049222345508326,1.93273421034217,1.93762182909995,0.017573528621222,10.3997004192416,10.4779752616305,0.618026813303061
31,cnf/KConfig/embtoolkit.dimacs,1179,0.19642245259136,0.186580749461428,0.022208163512242,0.036619191250065,0.036569560499629,0.005747784471689,0.039792973479489,0.039792973479489,0.002707796212818,8.85213735320605,8.78940023900941,0.525663636110099,0.100745927141979,0.100042416481301,0.002295854346075,0.101698973588645,0.105710862204432,0.010997991010325,0.128933391608298,0.124405780807138,0.014963207941638
32,cnf/Smarch/ref4955.dimacs,1218,0.82820945781772,0.822217235370772,0.035257941800391,5.91892477994203,5.93101021702751,0.312191698162757,3.12549907222856,3.12549907222856,0.154609775927742,5.88970563840121,5.72682301001623,1.47376662541453,9.84915966293775,9.82786753610708,0.124655533776583,14.8462572385371,14.8363050902262,0.093378306261135,80.863585483022,77.781479306519,26.3732250441288
33,cnf/Smarch/ecos-icse11.dimacs,1244,300,300,0,16.7681674870558,16.8567893253639,1.20887436305773,11.572255087872,11.572255087872,0.376257514567183,7.0842967732437,6.77888829936273,1.16514346448622,7.37139299396426,7.36776034347713,0.114286594539544,7.90699287477881,7.90549897402525,0.01937682980934,143.463588937446,142.666656429879,0.102445011781346
34,cnf/Smarch/pati.dimacs,1248,1.00597474127659,1.01062197113061,0.04426971206956,4.94286149210064,4.93276222998975,0.269886866628063,2.29261447699158,2.29261447699158,0.110540906697852,6.86874744418077,6.31790888705291,2.60784247899696,12.709284930462,12.711085063871,0.1469247235083,5.30435008168221,5.30521996784955,0.013958156351417,82.5827945978008,81.0109039722011,17.6269709341247
35,cnf/CDL/p2106.dimacs,1262,0.643189156084554,0.638282575062476,0.024611408714523,1.89983869295567,1.90647601764067,0.100014183848312,1.26121633073722,1.26121633073722,0.015940884662047,5.67549043441191,5.58154147630557,0.827152094208654,6.88957141794264,6.89746275916696,0.086825370030189,5.36601298354566,5.36489986255765,0.011958692665319,17.0198834281135,17.0235053205397,0.089756132079053
36,cnf/Smarch/integrator_arm9.dimacs,1267,1.9245231215551,1.93309501948534,0.09070557271034,9.51735988673987,9.43722082246677,0.431304639924937,5.7106746626494,5.7106746626494,0.265679744187153,10.6417333646026,9.59129250538535,4.11584637747797,30.0157532968465,28.9449659436941,6.55041202784147,4.03194541707635,4.02479026466608,0.043512482254296,97.1732475446072,92.9581418205053,0.519324860174517
37,cnf/Smarch/olpce2294.dimacs,1274,1.55448145531584,1.56380979405367,0.077692522059441,11.09447729812,11.102938101918,0.560214845752462,3.47756204537582,3.47756204537582,0.135614487797467,6.48208567500114,6.10862923157401,1.55122226438628,19.155188167356,19.1748921868857,0.240387084422745,6.74818045753986,6.73170475196093,0.053303236648391,101.756273551658,102.135962319095,5.03510329850805
38,cnf/Smarch/adderII.dimacs,1276,0.843123081943486,0.850535384583054,0.034108550269013,8.94302318950067,8.93206407770049,0.497284052309026,3.63615152195445,3.63615152195445,0.178663958203268,5.69752368161455,5.2308143065311,1.42621280701651,21.8818447321095,21.8819054190535,0.232644938013474,9.94284259721637,9.93408724758774,0.035270561067106,90.1676005298272,88.6043153621722,2.23317068635764
39,cnf/Smarch/at91sam7sek.dimacs,1296,0.878450313467765,0.882947526464705,0.034933752685587,4.60633858123678,4.61358378836303,0.245251398576462,2.61601501842844,2.61601501842844,0.144880523559794,5.83166626028717,5.7157345819287,1.23391123800996,5.38504137673415,5.37885415158235,0.184627379709544,4.44133453331888,4.43752713408321,0.013155092838936,90.0966958757583,89.3325535305776,2.48011480869345
40,cnf/Smarch/se77x9.dimacs,1319,1.81290257212822,1.8077772159304,0.104355065251364,12.5630541249563,12.5977563595807,0.627712909491168,4.25885412914096,4.25885412914096,0.212587343806967,9.88359185182489,9.26726546999998,1.96133126971687,33.2857261682302,33.0301760539878,6.92129222814591,8.35337718192488,8.34881883300841,0.025552575764439,93.4450439513102,93.4705169755034,1.65022327689427
41,cnf/Smarch/m5272c3.dimacs,1323,0.864657254720805,0.86372161694453,0.034011667496427,5.22922169955796,5.22641261768877,0.262184355949128,3.21218123314786,3.21218123314786,0.123282702254929,6.75768878321163,6.66895335051231,1.32395355097043,8.39603930303827,8.38673568610102,0.115552438180763,8.62574545126408,8.6237857080996,0.028229352319087,91.7304406235274,89.4543054068927,9.37019934808191
42,cnf/Smarch/phycore229x.dimacs,1360,1.10252414682647,1.10712658896228,0.047359880008824,7.10720042527304,7.13321398204426,0.349835456242708,3.61768846950261,3.61768846950261,0.17766085145994,7.23961738199927,6.81010785559192,1.84908688942389,14.3653996845242,14.2055525272153,0.505353214667049,14.1662391335517,14.155416530557,0.070341101297521,104.020913001448,102.751731686294,10.2555957225709
43,cnf/Smarch/freebsd-icse11.dimacs,1396,3.83596011220245,3.84749164865934,0.166309851613465,50.9990768446052,51.1371053615585,1.49139347730405,46.4202613315417,46.4202613315417,1.62802950738104,1800,1800,0,561.074635486212,561.522361990064,33.2183579502712,22.3365422930941,22.3230334958062,0.062386017635413,428.974047727799,427.883126265369,21.5847283500668
44,cnf/CDL/ea2468.dimacs,1408,1.54380694145453,1.55285448755604,0.057966136339581,3.84907251622411,3.86468743544537,0.203991763236304,2.52953749471111,2.52953749471111,0.0407091332074,7.15464048581198,6.72782209538855,1.74839470972516,8.19424897833727,8.17887705308385,0.127744584124266,16.4334889015183,16.4302522866055,0.044794890699895,34.987242317833,35.0334197906777,0.156615483600925
45,cnf/KConfig/uClinux-distribution.dimacs,1580,0.372034074887633,0.374145676614717,0.022203135069267,0.012363091083244,0.012039096094668,0.001920647823299,0.013386955313618,0.013386955313618,0.001971456925382,5.25936735986732,5.26918737590313,0.043255480210236,0.039721693554893,0.040605871006847,0.004242153165912,0.06647408220917,0.067489545792341,0.002255921219081,0.072615876784548,0.06805422459729,0.011780681300606
46,cnf/Smarch/fiasco.dimacs,1638,0.135965606971877,0.135991035960615,0.012351461286299,0.024239559002454,0.024386310164119,0.00306168027348,0.026145402325783,0.026145402325783,0.003143081767396,8.1796815623343,8.20258505106904,0.794352103286768,0.074735169531778,0.076888982672244,0.007045025784514,0.094722473099828,0.09026347566396,0.012956751956202,0.108566157016903,0.110625633504242,0.011702794253831
47,cnf/confidential/automotive05/05latest.dimacs,1663,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
48,cnf/Smarch/uClinux.dimacs,1850,0.082839411991881,0.080174336442724,0.009821017893438,0.011554170980817,0.011267144931481,0.002320100462252,0.01080198378535,0.01080198378535,0.001576289788252,6.02236805462279,6.02671204670332,0.027682262090554,0.027443895339966,0.027918917592615,0.004288743405265,0.041517776437104,0.041000448167324,0.004142649670799,0.076906725019217,0.077290806686506,0.009254364627277
49,cnf/automotive01/automotive01.dimacs,2513,0.353728466904722,0.362003867019666,0.022307356766557,0.41671610334306,0.426971546577988,0.021709925793193,0.271482603803743,0.271482603803743,0.017380850834717,21.1950300625805,21.3848347098101,1.98572503034183,0.393622381035238,0.381066204514354,0.034068310679685,0.592926214113832,0.592864203266799,0.011950449354204,1.89313581939787,1.89417422469705,0.021952441562168
50,cnf/confidential/automotive03/automotive03_sw.dimacs,4902,0.510894833214115,0.522394258383429,0.024749116634314,0.04437824258348,0.044756831601262,0.002383613796393,0.043251962764189,0.043251962764189,0.00244659012908,5.55001554196701,5.57031447184272,0.673366321656353,0.097310262760148,0.09375361003913,0.012420856972942,0.087448147237301,0.088152118958533,0.002068177969062,0.318220692854375,0.313165023224428,0.01712577558035
51,cnf/confidential/automotive06/automotive06_sw.dimacs,5571,0.652327978315298,0.665313427423826,0.03363293662091,0.048489308217541,0.049085938051576,0.002685522091528,0.047022430787329,0.047022430787329,0.002165845425237,6.59087280717678,6.65917757386342,0.652557520946018,0.0713601428736,0.070286856498569,0.002157295041321,0.071837150380015,0.072491213679314,0.002734456035163,0.361689790701494,0.359913109103218,0.030133641729964
52,cnf/KConfig/linux-2.6.33.3.dimacs,6467,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
53,cnf/Smarch/busybox-1.18.0.dimacs,6796,0.1865400490514,0.194192086491967,0.014705025601774,0.058907741911244,0.060613394511165,0.005894846776768,0.053321041013114,0.053321041013114,0.003237064746088,38.8479358043801,38.1384657402523,3.11393868448181,0.219802454933524,0.216216639382765,0.011456342515698,0.272841226831079,0.266660856083035,0.013420565063841,0.559602691195905,0.556859954027459,0.003242482837944
54,cnf/Smarch/2.6.28.6-icse11.dimacs,6888,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
55,cnf/confidential/automotive07/automotive07_sw.dimacs,8649,10.3443944625778,10.3550382123794,0.482877133465748,1.57805149720633,1.58967472697259,0.058869695814875,1.40672621040256,1.40672621040256,0.069500614762594,339.010055624647,259.167077301536,256.96027594307,5.82836091241799,5.83029560302384,0.019658686266293,2.23537540595978,2.23553453758359,0.015292831917726,12.593136897739,12.6722633363679,0.25780625093943
56,cnf/Smarch/uClinux-config.dimacs,11254,44.032550378833,44.3057473296649,2.01002710202488,0.192654422452906,0.189217988401652,0.018226383789076,0.17778637184063,0.17778637184063,0.015563705876468,59.5473452533968,59.6418054685928,5.37814149244026,0.362995276590809,0.358458527131006,0.01502893592223,0.709772089421749,0.70863011199981,0.012722889745047,1.61144522808492,1.60699533810839,0.022558787527543
57,cnf/Smarch/buildroot.dimacs,14910,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
58,cnf/automotive02/automotive2_4.dimacs,18616,4.43099532514112,4.43603127697133,0.19261942336055,0.616370439869352,0.625737216905691,0.038652039413472,0.493199897436425,0.493199897436425,0.027898557563525,1608.29680673919,1800,456.265185364803,23.6976351892669,23.7086544369813,0.088194242923174,110.075787286088,104.98698875308,13.2975500766243,6.9862432474643,6.96850509289652,0.097373630660361
59,cnf/Smarch/embtoolkit.dimacs,23516,102.842966022244,101.902272025938,5.12963584822932,12.7441237074265,12.8315608435369,0.371871028778797,9.30789150899276,9.30789150899276,0.500661007579747,1504.8056848493,1800,450.619953850868,14.4375954912696,14.3854431824293,0.26300608548683,24.9652168670297,24.9673856878653,0.062691748584533,88.6670943430998,88.4482723521069,0.649251891797696
60,cnf/Smarch/freetz.dimacs,31012,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0.22854191232615,1800,1800,0,1800,1800,0
61,cnf/Smarch/2.6.32-2var.dimacs,60072,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
62,cnf/Smarch/2.6.33.3-2var.dimacs,62482,300,300,0,300,300,0,300,300,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0


==> data/optimizations_features.csv <==
Model,OriginalIndex,Index,Features,C2d-all-avg,C2d-all-med,C2d-all-stdev,C2d-recdag-avg,C2d-recdag-med,C2d-recdag-stdev,C2d-rectree-avg,C2d-rectree-med,C2d-rectree-stdev,C2d-wocore-avg,C2d-wocore-med,C2d-wocore-stdev,C2d-wofold-avg,C2d-wofold-med,C2d-wofold-stdev,C2d-womark-avg,C2d-womark-med,C2d-womark-stdev,d4-all-avg,d4-all-med,d4-all-stdev,d4-recdag-avg,d4-recdag-med,d4-recdag-stdev,d4-rectree-avg,d4-rectree-med,d4-rectree-stdev,d4-wocore-avg,d4-wocore-med,d4-wocore-stdev,d4-wofold-avg,d4-wofold-med,d4-wofold-stdev,d4-womark-avg,d4-womark-med,d4-womark-stdev,Dsharp-all-avg,Dsharp-all-med,Dsharp-all-stdev,Dsharp-recdag-avg,Dsharp-recdag-med,Dsharp-recdag-stdev,Dsharp-rectree-avg,Dsharp-rectree-med,Dsharp-rectree-stdev,Dsharp-wocore-avg,Dsharp-wocore-med,Dsharp-wocore-stdev,Dsharp-wofold-avg,Dsharp-wofold-med,Dsharp-wofold-stdev,Dsharp-womark-avg,Dsharp-womark-med,Dsharp-womark-stdev
/Smarch/LLVM,16,1,11,0.0155533769726753,0.0147586893290281,0.00270967847638632,0.0151786737889051,0.0145567264407873,0.00276242482319166,0.0158202631771564,0.0155888460576534,0.00233697204696909,0.0160274112224579,0.0148317907005548,0.00228666837096066,0.0170015577226877,0.017991604283452,0.00194177427163811,0.0154587093740702,0.0150718595832586,0.00295636502294817,0.00486992821097374,0.00484399497509003,0.000231382245987265,0.00502226710319519,0.00508496351540089,0.00022813946325156,0.00469355590641499,0.00470485351979733,0.000116020950877063,0.00507103860378265,0.00507583282887936,0.000206188270886877,0.00500112697482109,0.00504561327397823,0.000218024898941201,0.00480765879154205,0.00478346645832062,0.000166888454017815,0.00487358137965202,0.004907650873065,0.000188441397802246,0.00402969479560852,0.00417820736765862,0.000352735725523317,0.00449032001197338,0.0045029167085886,0.000118306387181284,0.00429205723106861,0.00433604046702385,0.000333234750699342,0.00468846693634987,0.00466720014810562,0.000150288451621421,0.00587120203540371,0.00469101142138243,0.0055652763865118
/Smarch/X264,19,2,16,0.00494225531816483,0.0049821063876152,0.000255704767644884,0.00487238146364689,0.00484992191195488,0.0002229949140021,0.00427329450845718,0.00441341660916805,0.000340991080110774,0.00468483157455921,0.00467605143785477,0.000168346415889136,0.00443636015057564,0.00448331609368324,0.000205131532141422,0.00499653890728951,0.00500836968421936,0.000119631458709245,0.00502316989004612,0.0050300844013691,0.000220342643830173,0.00514936782419682,0.00517183542251587,0.000202020000505037,0.0048114475607872,0.00485623255372047,0.000213267132703013,0.00519907973706722,0.00524167902767658,0.000203959839100772,0.00509491123259068,0.00515743903815746,0.000290535330606528,0.00489590860903263,0.0048928540199995,0.000241031060073037,0.00453809916973114,0.00474636629223824,0.000479444313900475,0.00431909866631031,0.00439464300870895,0.000225821774158545,0.00464338421821594,0.00467015989124775,0.000124473577287469,0.00434536531567574,0.00433764979243279,0.000105358976784574,0.00472466982901096,0.00470529682934284,0.000203831324941995,0.00322896434402975,0.00451070763170719,0.0021911904607942
/Smarch/Dune,12,3,17,0.00492133051156998,0.00489727966487408,0.000201473122314465,0.00486973904073238,0.00487160496413708,0.000275058982226233,0.00469341412186623,0.00468708574771881,9.26950728432741E-05,0.00478379867970943,0.00478627532720566,0.000151171799274133,0.00462496966123581,0.0046416912227869,0.000164839513070326,0.00511912159621716,0.00514855794608593,0.000203198085989175,0.00520500272512436,0.00523649714887142,0.000185360263453931,0.00544316567480564,0.00546468980610371,0.000245987400553755,0.00509973756968975,0.00516635552048683,0.00022594650494682,0.00533358350396156,0.00534884259104729,0.000240320007840103,0.00532900579273701,0.00534689240157604,0.000260373990573863,0.00501324757933617,0.0051463320851326,0.000471857759786761,0.00500987470149994,0.00503110140562058,0.000155830023326629,0.00463151700794697,0.00462971813976765,6.6844952183214E-05,0.00483768500387669,0.00485582835972309,0.000119656219735996,0.00446142166852951,0.00448180735111237,0.000103643483100462,0.00485363952815533,0.00483438372612,0.000160898982680773,0.00334418046855388,0.00473860640078783,0.0022948242435688
/Smarch/BerkeleyDBC,11,4,18,0.00484694324433804,0.0048053003847599,0.000249698624947717,0.00483560755848885,0.00478063151240349,0.000287812593572457,0.00449872680008411,0.00455182045698166,0.000226331449796177,0.00470987796783447,0.00466254539787769,0.00025814970631703,0.00450172394514084,0.00461799092590809,0.000418849672703461,0.004930130392313,0.00500688515603542,0.000332174342050823,0.00498248249292374,0.00503136031329632,0.000354105461720709,0.00525945708155632,0.00534174032509327,0.00027379969645551,0.00460331834852696,0.00473995134234428,0.000563580261258066,0.00521116487681866,0.00522986613214016,0.000287789793869343,0.00525840722024441,0.00527192838490009,0.000205976060651221,0.0050398825854063,0.00506311282515526,0.000220924625101356,0.00496093057096004,0.00497058220207691,0.000174605902363768,0.00435776196420193,0.00449054874479771,0.000312397428150166,0.00472211174666882,0.00475270301103592,0.000182714604459793,0.00446056894958019,0.00444516353309155,0.000155275203779396,0.00474920637905598,0.00476169399917126,0.000228972326492428,0.00328676682561126,0.00461065463721752,0.00219338834534443
/Smarch/lrzip,32,5,20,0.00432442747056484,0.00429497100412846,0.000619926726812866,0.00419281490147114,0.00421051308512688,0.000672642528285322,0.00394230529665947,0.00392473675310612,0.000694188921609407,0.0043317736685276,0.00452498160302639,0.000652549332520859,0.00407048478722572,0.00419463589787483,0.000621460993282979,0.00449011757969856,0.00470957718789578,0.000736004386156088,0.0039978014677763,0.00382274575531483,0.000610175738362209,0.00471163846552372,0.00471655279397965,0.000768024048929533,0.00399299427866936,0.00402431190013886,0.000756407697436898,0.00514865383505821,0.00528449192643166,0.000500726339800784,0.0048230716586113,0.00507978163659573,0.000748422274127661,0.00414007425308228,0.00388219580054283,0.000830160451828672,0.00382649019360542,0.00370210409164429,0.00053751414679332,0.00422866933047772,0.00444937869906426,0.000507407296065903,0.00448870323598385,0.00468190759420395,0.000467024970638485,0.00414117507636547,0.00427549704909325,0.000703796362413345,0.00379638768732548,0.00369199737906456,0.000695792472715673,85.9662051563171,0.00436243787407875,354.708467440784
/Smarch/HiPAcc,13,6,31,0.00535196229815483,0.00533852726221085,0.000296774075516559,0.00599323585629463,0.00601422600448132,0.000430259459200316,0.00641761153936386,0.00637469440698624,0.000641517043272909,0.00510234452784061,0.00509678199887276,0.000184351853590594,0.00504386000335217,0.00504572875797749,0.000200417677397911,0.00578188963234425,0.00576014816761017,0.00035860909847764,0.00562391765415668,0.00558660924434662,0.000360675985493617,0.00609806075692177,0.00608882494270802,0.000502872737885969,0.00675393827259541,0.00673245266079903,0.000759100158884047,0.00566167414188385,0.00571449473500252,0.000462645717226614,0.00561735339462757,0.00567243434488773,0.000321783872688312,0.00567779570817947,0.00576246716082096,0.000523525314615451,0.00512903690338135,0.00520065426826477,0.000471889010890597,0.00546787463128567,0.00550482794642448,0.000409228571517341,0.00619956165552139,0.0062178373336792,0.000559402557822755,0.00492765516042709,0.0049220621585846,0.000174742738536757,0.00516353160142899,0.00519237294793129,0.000233903359823308,0.00387552370028067,0.00517795227468014,0.00255103855236546
/Smarch/JavaGC,15,7,39,0.00519473291933537,0.00523353926837444,0.000262695136187615,0.00539069920778275,0.00544384680688381,0.000350574405463311,0.00516028165817261,0.00513141788542271,0.00029452721480742,0.00484205015003681,0.00484484061598778,0.000157619603198606,0.00481788977980614,0.00481815449893475,0.000212893610464283,0.00538893833756447,0.00540041550993919,0.000319672593497985,0.00534091547131538,0.00539505109190941,0.000287946967626646,0.00582859449088573,0.0058730710297823,0.000396853008952203,0.00566391617059708,0.00571064464747906,0.000431093973632658,0.0054772724211216,0.00551196001470089,0.00025815673135774,0.0054772324860096,0.00550354644656181,0.000333897120455535,0.00560243241488934,0.00560239888727665,0.000277272450908828,0.00520653836429119,0.00527771003544331,0.000274220535881621,0.00498425044119358,0.0050391610711813,0.000390993893226205,0.00530330054461956,0.00534851849079132,0.00035948007092988,0.00466047070920467,0.00464081764221191,0.000136478338405415,0.00495132625102997,0.00494199432432652,0.000241039628657711,0.00357597224898763,0.00496778834611177,0.00239532866374866
/Smarch/Polly,17,8,40,0.00496630601584911,0.00509888492524624,0.000487513086584074,0.0050197721272707,0.00518423318862915,0.000789092029421314,0.00442006796598434,0.00466345623135567,0.000830526618539165,0.00401920989155769,0.00408235564827919,0.000726145251485235,0.00409395128488541,0.00415054522454739,0.000518004730089096,0.00521936871111393,0.0053897462785244,0.000564959311784675,0.00535504661500454,0.0053844265639782,0.000246120225804758,0.00591685101389885,0.00598114915192127,0.000466260057300397,0.0056482345610857,0.00567246600985527,0.000411066867420804,0.00547092378139496,0.00549322180449963,0.000304670791160842,0.00545383974909782,0.00546161644160748,0.000309567335602761,0.00556158609688282,0.00554515793919563,0.000264236810129207,0.00522939138114452,0.00524319149553776,0.000151467061726373,0.00517973318696022,0.00524062290787697,0.000247877982768098,0.00534535922110081,0.0053620170801878,0.000286547388111925,0.00466964207589626,0.0046529695391655,0.000144314358341483,0.00495613254606724,0.00497425720095635,0.000249380529048498,0.00352274356552057,0.00481288731098175,0.00229773135550843
/Smarch/VP9,18,9,42,0.00522455133497715,0.00525038130581379,0.000268703790867635,0.00549345545470715,0.00550207681953907,0.000331619820851599,0.00527642637491226,0.00533710978925228,0.000403944397371945,0.00492036171257496,0.00491387955844402,0.000155589405950468,0.00480045355856419,0.00482719019055367,0.000272326293692568,0.00533290408551693,0.00542393699288368,0.000515125269732782,0.00533413149416447,0.00538983196020126,0.000280859176673626,0.00598683141171932,0.0060283225029707,0.000411904130534057,0.00579942032694817,0.00576780177652836,0.000473183049769254,0.00549850381910801,0.0054748672991991,0.000265889692199058,0.00552294835448265,0.00556403584778309,0.000356141183125456,0.00567392870783806,0.00568964704871178,0.000354326742888182,0.00464148953557015,0.00492559932172298,0.000691983515650409,0.0051946122944355,0.00520565360784531,0.00030565704639911,0.00540467768907547,0.0054444707930088,0.000372780371571319,0.00475954368710518,0.00475500524044037,0.000150598799047603,0.00500290974974632,0.00500597804784775,0.000182735627957466,0.00361883509346995,0.00496425453573465,0.00239596618370238
/Smarch/7z,10,10,44,0.00520045034587383,0.00524361617863178,0.000370021030346904,0.00569655030965805,0.00569204613566399,0.000763810690744663,0.00621011555194855,0.00628202967345715,0.00110136978385552,0.00492145359516144,0.00496146827936173,0.000319974965308914,0.00437108315527439,0.00446227006614208,0.000670085066443167,0.00533391706645489,0.00537077523767948,0.000716462448915946,0.00545863926410675,0.00558743067085743,0.000499171655117562,0.0066093585640192,0.00648497045040131,0.000765044822121132,0.00600026033818722,0.00581135787069798,0.000990706897864198,0.0053044468909502,0.00549612566828728,0.000646552827346475,0.0056298541277647,0.00568896345794201,0.000466134005039826,0.00553008772432804,0.00555754266679287,0.000776332962770731,0.00524266801774502,0.0053182877600193,0.000302195935398971,0.0052565710246563,0.0053685624152422,0.000676588166135161,0.00544451773166657,0.00581279210746288,0.00129823656167298,0.00448745369911194,0.00464664958417416,0.000564087904800932,0.00509039677679539,0.00515454821288586,0.000391250186672263,0.00381689672368167,0.00519860811531544,0.00233043232595966
/Smarch/JHipster,14,11,45,0.00554180234670639,0.0055722538381815,0.000247924731684627,0.00602421313524246,0.00608130358159542,0.000428352702387465,0.00626738987863064,0.00622182339429855,0.000622935814666333,0.00513717107474804,0.00516864843666554,0.000175134591528429,0.00495113529264927,0.0049956887960434,0.000207702806874378,0.00583032585680485,0.0058300718665123,0.000338085999138482,0.00562577486038208,0.0056274626404047,0.000445775328721014,0.00643837064504623,0.0064658634364605,0.000625412259789066,0.00690014727413654,0.00663752667605877,0.000873712240752468,0.00578514888882637,0.00573408417403698,0.000277632341802702,0.00577184416353703,0.00583751127123833,0.000376709623957003,0.0060649049282074,0.00602740608155727,0.000425872648512422,0.00530868746340275,0.00542309321463108,0.000409400841352878,0.00565871439874172,0.00566499121487141,0.000434159179227974,0.00621029712259769,0.00627065822482109,0.000518891503914738,0.0050853742659092,0.00510432198643684,0.000199933867273295,0.00517961010336876,0.00520969368517399,0.000252092203927252,0.00393942481113458,0.00525919057428837,0.0025982709621494
/featureide_examples/berkeleydb,46,12,76,0.00545237712562084,0.00552922114729881,0.000859222717211803,0.00788632534444332,0.00745529495179653,0.00159703204795941,0.0121420154720545,0.0122376829385757,0.00246476906645674,0.00528725139796734,0.00542062520980835,0.000659127488676757,0.00547109715640545,0.00556950271129608,0.000670053882003316,0.00748550929129124,0.00752783566713333,0.00122605737022036,0.00597917020320892,0.0058954656124115,0.000830655805505004,0.0102140721678734,0.0102592073380947,0.00192539246724769,0.0135513117164373,0.014296468347311,0.00251856911068929,0.00619466744363308,0.00613676570355892,0.000811016375862626,0.00612263210117817,0.00604577362537384,0.000950441695816413,0.00885885126888752,0.00881378166377544,0.00145651739626427,0.00571174293756485,0.0057049598544836,0.000594201711755682,0.00984729669988155,0.00977473147213459,0.00176672670475602,0.0170694666355848,0.0172485467046499,0.0020255216703134,0.00510564967989922,0.00530632026493549,0.00123281581537869,0.0050829641520977,0.00508132949471474,0.000878437907765657,0.786301161571644,0.0196055766567588,2.20309361909063
/Smarch/axtls_2_1_4,23,13,94,0.00612689502537251,0.0061594657599926,0.000542615045674502,0.0101376686245203,0.0102956909686327,0.00148460778072177,0.016608494669199,0.0168293230235577,0.00269959741698149,0.00562073767185211,0.00553195178508759,0.000525442768536224,0.00569854155182839,0.00574355572462082,0.000453927976317724,0.0079148842394352,0.00743464380502701,0.00121596314552434,0.00646889537572861,0.00640899315476418,0.000664397457870768,0.0113593086600304,0.0108852926641703,0.00217700460763594,0.0156456151604652,0.0153293758630753,0.00206866498405293,0.00653351649641991,0.00635725818574429,0.00081220134910237,0.00670981049537659,0.00667165592312813,0.000739132007313582,0.0100325527787209,0.0103341359645128,0.0019167216904345,0.0060140148550272,0.00598325207829475,0.000474717553788765,0.0103182356059551,0.0101687368005514,0.00126701347397656,0.0172279629856348,0.0173613801598549,0.00249282929392622,0.00567250996828079,0.00564536638557911,0.000463844363791906,0.00576083734631538,0.00573289953172207,0.000530198517997112,0.00642250887393504,0.00587204471230507,0.0049979856635019
/KConfig/axTLS,4,14,96,0.00526379287242889,0.00541266798973084,0.0005144084001575,0.00719363108277321,0.00701200403273106,0.00115450608561669,0.00734201237559319,0.00706900656223297,0.00161144807756918,0.00461307771503925,0.00485977157950401,0.000757235233013739,0.00451008230447769,0.00469538383185864,0.000742528282154407,0.00634811870753765,0.00630480609834194,0.00105482595058971,0.00520492143929005,0.00531679019331932,0.000867383072300546,0.00775072060525417,0.00750611163675785,0.00118335678620058,0.00806174516677857,0.00788049399852753,0.0014157191040573,0.00573411509394646,0.00584316626191139,0.000566861348769682,0.00561707675457001,0.00564891286194325,0.000724115738398261,0.00692017905414104,0.00673985294997692,0.00110105262399852,0.00517595998942852,0.00525750406086445,0.000635397439303456,0.00762907184660435,0.00709741935133934,0.00141822139879768,0.00868298187851906,0.00879249908030033,0.00169189321288528,0.00462973639369011,0.00475900247693062,0.000643087072521008,0.00500517494976521,0.00515072792768478,0.000612940007439671,0.00444919412170274,0.00516334395855665,0.00272708760373542
/Smarch/fiasco_17_10,29,15,234,0.00998779155313969,0.00980919785797596,0.00139142408900329,0.0360300732403994,0.0368731394410133,0.00276191192730772,0.110979542136192,0.111296804621816,0.0142246004335836,0.010390065535903,0.0101095642894506,0.00153176348963837,0.0100896824896336,0.00999558530747891,0.00155856509725633,0.0265948291867971,0.0263572614639997,0.00264292872933936,0.0140073799341917,0.0137949958443642,0.00174897226870843,0.0560721024870873,0.0551988333463669,0.00470429060646246,0.155385693907738,0.154451392591,0.00295588213275603,0.0147503183037043,0.0139821581542492,0.00209958054184505,0.017326468154788,0.0164167303591967,0.0020406519001659,0.0355168743431568,0.0343883782625198,0.00256690039131223,0.00926333695650101,0.00931487791240215,0.00111828810420895,0.033480941131711,0.0337064750492573,0.00315587950685504,0.0785587480664253,0.0768266282975674,0.00766533470435653,0.00857992328703404,0.00887090340256691,0.00110523689929027,0.0098297505825758,0.00984659232199192,0.00115566027116092,0.0262504623872061,0.0100996233895421,0.0372569308753153
/Smarch/uClibc-ng_1_0_29,41,16,269,0.0142235232144594,0.0140803176909685,0.00183742324459277,0.0534797094762325,0.0534347109496594,0.00279952720654454,0.452448406368494,0.444238472729921,0.0576485460965962,0.0140497747808695,0.0137948095798492,0.00194619707138201,0.0139628425985575,0.0142297726124525,0.00224940671874918,0.0365193389356136,0.0366411544382572,0.00259116338222579,0.0161698231846094,0.0158905573189259,0.00162594679092346,0.0682132486253977,0.0680640544742346,0.00238641124487031,0.417743019983172,0.408784387633204,0.0414419961977797,0.0160133851319551,0.0154898595064878,0.00180153704348562,0.018042384237051,0.0175946783274412,0.00221936138517036,0.0460102014988661,0.0460772253572941,0.001053155765754,0.011787943020463,0.0117176175117493,0.0015920666704155,0.0593146904557943,0.0598453450948,0.00215582240782188,0.289918155670166,0.28722932189703,0.016358486900352,0.0118481505662203,0.011464037001133,0.00185859361384391,0.0109945587813854,0.0108565166592598,0.000694683927406911,62.9151860255291,0.0526959579065442,255.260483016361
/KConfig/uClibc,7,17,313,0.0154709270596504,0.0155603997409344,0.00298307737273315,0.076045276671648,0.0730965360999107,0.0160952870229472,1.21364393621683,1.14182355627418,0.32612766766512,0.0154867701232433,0.0151854641735554,0.00234218602093182,0.0147007923573256,0.0143788643181324,0.00225901004886135,0.0495769368857145,0.0481529477983713,0.00931786143246698,0.021592488065362,0.0221183709800243,0.00183264934764264,0.110270441547036,0.107249304652214,0.00660622659625504,3.47116966545582,3.4366148263216,0.233779088326813,0.0222678453475237,0.0221353434026241,0.00161436855548614,0.0228382103145123,0.0224574822932482,0.00158365915030289,0.0691873256862164,0.0674764309078455,0.00613086464182159,0.0129565705358982,0.0116167142987251,0.00238048113979363,0.0850547303259373,0.082851929590106,0.00686395317597217,0.497051113024354,0.488655464723706,0.0472843687844263,0.0142842403799295,0.0142791550606489,0.00236839173616253,0.0150337610393763,0.0153260715305805,0.00215788850282419,0.239637319913274,0.0188438875441546,0.706855902297652
/Smarch/toybox_0_7_5,40,18,316,0.00677241884171963,0.00688452087342739,0.000828323906195833,0.0271504660695791,0.0276728086173534,0.00219183752187729,0.0367284119129181,0.036447249352932,0.00556976700096672,0.00663179904222488,0.00657854415476322,0.000763650349174053,0.00776012696325779,0.00792866200208664,0.00124749879392126,0.020127055644989,0.0197407379746437,0.00221395662835299,0.00703305490314961,0.00672357343137264,0.000982234606266516,0.0274562153965235,0.0265414826571941,0.00203143852704916,0.0293571151793003,0.0296645443886518,0.00257722731519044,0.00688759095966816,0.00688416510820389,0.000938374290149494,0.00889651477336884,0.00877148285508156,0.00129563126405736,0.0208184767514467,0.0199300926178694,0.00223524796315642,0.00665904879570007,0.00657229870557785,0.000652650651586126,0.0279015882313251,0.027680991217494,0.00223008201693889,0.0283463823050261,0.0279286056756973,0.00333761815862939,0.00664213560521603,0.00663534738123417,0.000776583830220549,0.00752115353941917,0.00712763145565987,0.00120195296636741,0.0317238021480952,0.00732439249753952,0.0871648713808095
/KConfig/uClinux-base,8,19,380,0.0183005944639444,0.0181313753128052,0.00237710418770093,0.0987617284059525,0.0964599438011646,0.00872364580361636,2.5596381533891,2.60123081505299,0.603359449922403,0.0185967078059912,0.0182808451354504,0.00243044893473357,0.0181022684276104,0.0179168563336134,0.00213891495204217,0.0705432570725679,0.0698355883359909,0.0072688819396756,0.0161708030104637,0.0159753002226353,0.00169686691784819,0.0851518919318915,0.0851734913885593,0.000770555294254144,0.390084493234754,0.389303354546428,0.0034346345938863,0.0161501844227314,0.0158051382750273,0.00181171071578747,0.0172296169400215,0.0171065591275692,0.000702203705914274,0.0651266723126173,0.0651906970888376,0.0012237122768292,0.0155454309284687,0.0154958423227072,0.00173141410184459,0.108149909079075,0.104708207771182,0.00840558986849779,0.799725790992379,0.796582389622927,0.010967205632004,0.0146319898217916,0.0141805242747068,0.00204111892877134,0.0188692504167557,0.0188591610640287,0.00210361326015491,0.186678026178095,0.0171680880337954,0.526780851651571
/confidential/automotive03/automotive03a,49,20,384,0.00742853403091431,0.00733745656907558,0.000962690939609581,0.0328606491535902,0.0330120027065277,0.00318883022525287,0.112594143748283,0.105347981676459,0.0241023479950375,0.00719404734671116,0.0070822611451149,0.00091970986952628,0.00707826897501946,0.00703621469438076,0.000840070961166833,0.0259820209443569,0.0258210767060518,0.0024442845092534,0.0102568611502647,0.0101085267961025,0.00158534887074453,0.045006503239274,0.0450757648795843,0.00420170096640276,0.116282304003835,0.11300047300756,0.0111477354478626,0.00985261470079422,0.00960963033139706,0.00149413197077079,0.011320151463151,0.0106573849916458,0.00192147121448516,0.0340827883780003,0.0340208634734154,0.00291099775809231,0.00856184266507626,0.00870092771947384,0.00116155481779957,0.0447272600978613,0.0457685329020023,0.0028371410380604,0.215741680264473,0.214586365967989,0.00824053543425388,0.00820762179791927,0.00829083286225796,0.0011262765791242,0.0102062040567398,0.0101630333811045,0.00120359579160125,1.42401096324825,0.0290666900202632,4.15265376503422
/confidential/automotive06/automotive06a,52,21,449,0.00743256695568562,0.00722777098417282,0.000839891548572404,0.0456287345290184,0.0454396232962608,0.00391796894274553,0.1047350654006,0.106074983254075,0.0106750644406684,0.00734142184257507,0.00704914145171642,0.0010649131594226,0.00746496297419071,0.00728935934603214,0.00106754009584421,0.0338275189697743,0.0338980592787266,0.0042139303356127,0.0102130772173405,0.0096204299479723,0.00180675343874556,0.0660554376989603,0.0645815432071686,0.00749005962414853,0.125672200471163,0.122669205069542,0.00707308815636596,0.0111866043508053,0.010891180485487,0.00166067973474581,0.0119419108331203,0.0117249488830566,0.00181373858134585,0.0471780562400818,0.0453590545803309,0.00408458031828451,0.0146141408383846,0.0140546001493931,0.00206257538614432,0.0817072349786758,0.0790347810834646,0.00976330948120202,0.850064513385296,0.844527881592512,0.0123737532656735,0.0144912249594927,0.0138946250081062,0.00173032018220917,0.0185241045057774,0.0183214377611876,0.00202037248391626,1.56335439517121,0.0662309661135078,5.44562603410001
/confidential/automotive04/04,51,22,531,0.0285025719553232,0.0283453818410635,0.00393766422324162,0.184507945105433,0.189324235543609,0.0193868779131981,16.9143136938661,20.6826310493052,10.6105896992556,0.0287697347998619,0.0293636452406645,0.00428432582695907,0.0273495269566774,0.0272706057876349,0.00394579412934269,0.112144276797771,0.116625914350152,0.0132963048020708,0.0215917985141277,0.0214906968176365,0.00132292325073569,0.180612903237343,0.179527508094907,0.00802422635522893,1.03663399286568,1.03307325020432,0.0108473776234541,0.0219765369594097,0.0216700006276369,0.00166427259059897,0.0238063907623291,0.0239098649471998,0.00226786457417778,0.114973989129066,0.11374638043344,0.00401533644865112,0.0141490462422371,0.013730775564909,0.00182320261974185,0.126221806108952,0.125731429085135,0.00874557808783669,0.779704023301601,0.778773354366422,0.00771195185436348,0.0144828448444605,0.0142223685979843,0.00182057656680754,0.0171444661170244,0.0171741619706154,0.00249627844440633,0.370062045386933,0.0158136554807425,1.13313234253544
/Smarch/toybox,39,23,544,0.00676078908145428,0.00677432492375374,0.000751864094893885,0.0340614081919193,0.0337497424334288,0.00221870844333057,0.0540205544233322,0.0567845571786165,0.00844053661633471,0.00643036454916,0.00626667216420174,0.00106068534064728,0.00611296348273754,0.00607969239354134,0.00101767337813195,0.0132442025095224,0.0128125641494989,0.00267967919067154,0.00668729960918427,0.00674606487154961,0.00107333903330548,0.0357720670849085,0.0343109760433435,0.00335632305546966,0.0397552820295095,0.0395069289952517,0.00528441449375877,0.00744547612965107,0.00721681863069534,0.00119721271206306,0.00808061599731445,0.00778672099113464,0.00166988517320365,0.0152509336918592,0.0154897850006819,0.00236943996732661,0.00722279042005539,0.0072102639824152,0.00105633835658352,0.0614208103716373,0.0581041350960732,0.00935194746783439,0.0637749058753252,0.0616963244974613,0.00876342409203816,0.00739592090249062,0.00732447579503059,0.00107089618064454,0.0097386509180069,0.00936827808618546,0.00213429145369763,0.0154219690762871,0.00742069851607084,0.0177382033845788
/confidential/automotive07/automotive07a,54,24,581,0.071516690403223,0.0702003948390484,0.0136258121375182,0.439949690923095,0.434173204004765,0.0724405409497169,28.8226512418687,24.6181829795241,10.8061137453156,0.0700172492861748,0.0679511558264494,0.0131325377345323,0.0645107764005661,0.0643039718270302,0.0117246971419839,0.285750628113747,0.290374474599957,0.0395836318601341,0.0784023708105087,0.0772575102746487,0.0027856817470726,0.660259575843811,0.656836379319429,0.0109884984208394,11.1248452731222,11.1254060417414,0.0465316124455629,0.0724179946631193,0.0692600328475237,0.0060238310366344,0.0885258416831493,0.0857291910797358,0.00655410537971652,0.453266503065825,0.448859283700585,0.0142749642429459,0.0649441239982843,0.0641532465815544,0.00543639012818656,0.522478855997324,0.519920008257031,0.0100066623717447,51.4249025757611,51.3049884717912,0.35154693960815,0.0628467436879873,0.0601378493010998,0.0051220633550297,0.0829570905119181,0.0830356571823359,0.00462755437111991,131.298526180487,0.519920008257031,434.206335909327
/confidential/automotive03/03,48,25,588,0.0203783130645752,0.0202064272016287,0.00309864072003725,0.157994573563337,0.15390726365149,0.019858555193305,8.16664160571992,8.17304588481784,0.779372816119939,0.0208139804005623,0.0208449978381395,0.00327666249623985,0.0194287926703692,0.0197823606431484,0.00253436321899737,0.101910162940621,0.0967302154749632,0.0146243147487694,0.0336513962596655,0.0333845615386963,0.00171928938298742,0.266256044283509,0.263380726799369,0.00813369138622113,10.3286268131435,10.317185472697,0.0401961658622007,0.0310606937855482,0.0308008342981339,0.00233972055018125,0.0343373421579599,0.0336423460394144,0.00229108647667203,0.170615244880319,0.169561652466655,0.00464932329540119,0.0230078844726086,0.0225693751126528,0.00244842201434493,0.238386697396636,0.239370200783014,0.00592267962432726,8.18965726919472,8.17572416551411,0.0731229968956363,0.0230641493201256,0.0232978668063879,0.00221518879854073,0.0270835598558188,0.0268551874905825,0.00202091817892669,0.758835727479467,0.0265691867098212,2.15548376134911
/Smarch/axTLS,22,26,684,0.0103565572947264,0.0101533364504576,0.00161521378189792,0.0772564586251974,0.0760961081832647,0.00503486055322886,0.365016483068466,0.347294377163053,0.0745666360535939,0.0100910688191652,0.0101562570780516,0.00204501442563224,0.00856520891189575,0.00864808633923531,0.00161609491537663,0.0323464515805244,0.0327217094600201,0.00270855903811888,0.0111247909814119,0.0106178373098373,0.00207017575291093,0.0955750904977322,0.095578184351325,0.00546518016721366,0.317750905901194,0.31577237136662,0.00538395961499912,0.0120576601475477,0.0113424565643072,0.00253023395241843,0.0136102700978518,0.0129323527216911,0.00225449801788674,0.0359896293282509,0.0354122091084719,0.00281488768266142,0.00980434596538544,0.0100129917263985,0.00178216161327008,0.108738625645638,0.108563972637057,0.00569449636340441,0.189655622914433,0.187837416306138,0.015966652706487,0.0100532758980989,0.00981180183589459,0.00167435959722777,0.0146506716310978,0.0145670752972364,0.00247892347843403,0.0549101402325542,0.0108713141456246,0.094917129443537
/financial_services/financialServices_2018-05-09,47,27,771,0.0793556854128838,0.0760438684374094,0.0110939409323734,1.04768861532211,1.03276420198381,0.0921367646597731,41.0368735776842,38.2534028254449,15.711644533635,0.0851088243722916,0.0835807528346777,0.00983586167979701,0.105744424164295,0.103725474327803,0.0134941870625721,0.731687183454633,0.720760414376855,0.063162661799818,0.11283947147429,0.11299529671669,0.00224456407314314,1.28628372661769,1.28338830545545,0.0134529742233172,8.05161777317524,8.03419443033636,0.0540506062027483,0.101822288259864,0.100583778694272,0.00420330214548935,0.201914856061339,0.200955590233207,0.00501001153941663,0.938570109456778,0.937586851418018,0.00684181337367618,0.162841777950525,0.160708025097847,0.00678172656816333,1.94349461808801,1.93691073730588,0.018577707563308,15.0539535664767,15.0211971905082,0.109151535314216,0.161369774118066,0.161148894578218,0.00628492718815932,0.344006874710321,0.343153698369861,0.00867577377703265,1.15227786582167,0.032936325930059,3.51994791561144
/KConfig/busybox-1.18.0,5,28,854,0.0173214361071587,0.0165383387356997,0.00210790215833386,0.267936664745212,0.266378285363317,0.00885923719669913,1.06109699331224,1.04037918336689,0.15570354345763,0.0164020789414644,0.0159661173820496,0.00215042431273274,0.0198875147104263,0.0193100292235613,0.00269389910854096,0.168069819658995,0.166634008288383,0.0060735366554245,0.0183520425856113,0.018238790333271,0.00225190944451427,0.255033238306642,0.252399319782853,0.00947011015007788,0.555537955835462,0.551071362569928,0.013255450757314,0.0180841846764088,0.0178153961896896,0.00251848743640948,0.0206431962549686,0.0200794283300638,0.00260576538839646,0.166890052631497,0.161902412772179,0.00949252434171946,0.0159497890621424,0.0153927002102137,0.00225676641655719,0.298193694800138,0.296644335612655,0.00719266488978478,0.610025173872709,0.60072891227901,0.0477280485586485,0.0151694606989622,0.0147968884557486,0.00212532624131945,0.0224967943131924,0.0217485353350639,0.0024157425150767,0.146093880753317,0.0182954164594412,0.250618274958849
/Smarch/busybox_1_28_0,25,29,998,0.0894556487351656,0.0825916230678558,0.0228136431566538,1.16583203315735,1.1478273216635,0.195569157887625,297.195942202508,222.76686902158,198.530262190566,0.0893041805177927,0.0859298352152109,0.0214626813684905,0.108573143929243,0.10268740914762,0.0240144079489386,0.800948805585504,0.78660979680717,0.1379150950016,0.0582290285080671,0.0579590164124966,0.00156782668969322,0.777994780763984,0.776644572615624,0.00618436409282085,20.4900479675829,20.5101548116654,0.414944368377942,0.0530679216235876,0.0522523000836372,0.00345980588111022,0.0716173876076937,0.0719964802265167,0.00451608195661189,0.498014295250177,0.496594088152051,0.00658942252955439,5.68902235276997,5.68906265683472,0.0361644559546703,109.536371507645,108.881570769474,4.67090357712866,1800,1800,0,5.45637792974711,5.4549466073513,0.0388610566773504,6.5054348012805,6.49807829037309,0.0464560704134282,92.5224047428956,0.305256763132783,357.264993083943
/CDL/am31_sim,1,30,1178,21.0377564397454,14.3785129543394,14.8091874283125,73.2083094704896,58.2144354395568,44.5658218941503,1800,1800,0,21.9639377637953,15.8623031824827,15.3520987794774,19.7099998804182,14.1444871947169,13.7293122619017,42.0290768202394,33.0840989705175,26.1381579106667,3.57559923432767,3.51948026753962,0.595501612186329,29.5768692100048,29.5156920254231,0.455837724080701,1196.07601229131,1186.67458853312,88.5127913089104,4.88609289370477,4.87965586036444,0.0802203288087757,5.83232485570014,5.80761892534792,0.0977898673895275,19.3149689406902,19.3267147894949,0.10412576480169,14.2968273477256,14.7389842942357,0.760980735036518,108.474842705876,108.59238771908,0.828581648838785,1800,1800,0,13.6444137390703,13.6165053732693,0.136348332466421,17.2082449992001,17.1959089338779,0.0663354910297174,210.31163971408,15.080643103895,527.58808743521
/KConfig/embtoolkit,6,31,1179,0.0397187492251396,0.025908874347806,0.0454868164589072,0.695717604905367,0.504945104941726,0.647342772573564,20.9768255213648,3.57689171098173,30.6085796027846,0.0396723838895559,0.025265745818615,0.0466683408747593,0.0425989428907633,0.0301349200308323,0.0418781183650707,0.386407326757908,0.278680048882961,0.364953304172242,0.0238941749930382,0.0235213618725538,0.00265970790763831,0.466985575929284,0.464297499507666,0.0118898999084959,1.25100161671638,1.23015274293721,0.114354630358546,0.0246551635116339,0.0240057148039341,0.00202940655468986,0.0339608066529036,0.0335247907787561,0.00225500432730604,0.248826505765319,0.247280573472381,0.00818979568053409,0.0262499099969864,0.0265470389276743,0.002571727990421,0.957698483169079,0.956147132441402,0.00700929158602509,1.09067464195192,1.06996251828969,0.114033004693197,0.0252552749216557,0.0242845881730318,0.00262782895832293,0.0397164016216993,0.0403353124856949,0.00279336405917796,1.33874697261971,0.0411067154253828,5.16949791230085
/Smarch/ref4955,37,32,1218,22.6491057874262,21.1234061010182,7.78172852064568,64.5380619694293,63.7190466932952,21.3321166714918,1800,1800,0,22.0398249361664,20.5589945800602,7.65931637992775,21.5128604704142,20.4718810711056,7.01338057936618,42.331569146812,40.511030709371,12.8258041347229,39.110806536004,39.1477750204504,0.84390461539493,221.211894487366,224.675466323271,6.2785405348596,1800,1800,0,38.6013265939802,38.8863860219717,0.565348788188922,43.1243207804114,42.9366771560162,0.532276866339584,145.742217601314,147.302403301001,2.53337986735345,95.2837794862688,95.2012939695269,1.09993336003658,622.955130155459,620.18288622424,6.58539523408359,1800,1800,0,90.9890178651363,90.9479281213135,0.945915892030071,108.41897278443,107.549040021375,1.59224682398499,286.177066078708,41.0422260882333,578.105329034628
/Smarch/ecos-icse11,26,33,1244,35.2932047103345,33.6265703774989,11.1447282327701,114.771537768468,108.458338953555,35.6935619178254,1800,1800,0,33.3813993353397,31.4950286243111,10.719765843599,32.3216409037262,30.5478795375675,10.136095057554,67.638646376282,63.5887260809541,21.0951172409019,17.5414957486093,17.5553472880274,0.134945769900997,125.921072540283,125.745710005984,1.18828186925594,1800,1800,0,17.4331066553295,17.3687120378017,0.505986493982454,19.3912248734385,19.5113984402269,0.305943950259563,77.151043381989,76.9784620963037,1.00696907582319,464.984335899428,466.630463212729,5.84839479256983,1800,1800,0,1800,1800,0,438.620086956024,426.64984424226,17.9758285229628,527.816845130399,529.023898856714,7.31416404177345,368.144451962649,32.8515201195329,648.342942688644
/Smarch/pati,35,34,1248,26.2810961253941,26.1298155542463,8.63646720263737,89.2157515868545,87.8496316485107,28.3340424511713,1800,1800,0,25.2782783197612,24.8079106397927,8.35554322448719,24.844863057062,24.204628797248,8.34897221781299,55.0363954600692,54.5335932858288,17.2525496471278,18.799193103686,18.7963528297842,0.0812297748265573,87.6907328891009,87.649448543787,0.327241565922872,1800,1800,0,18.5242357622832,18.5269859451801,0.0573733489827975,20.4252588815242,20.3713217899203,0.197874274319317,57.6460059525073,57.6293117981404,0.197254195671811,109.317144829631,109.135172201321,0.763318761069947,705.877521275654,703.812970014289,9.76732114019092,1800,1800,0,111.821317996979,111.748964436352,0.688804875706541,123.175026933625,122.225273299962,1.97264207234726,279.65809486875,30.8558234627917,583.347689381956
/CDL/p2106,3,35,1262,22.9290600168705,19.6196010969579,12.1928891423731,89.7440173190832,79.791692243889,43.6839099295151,1800,1800,0,22.5564755968004,19.1670782342553,12.0466046769653,20.8207421191782,17.8847158756107,11.2344625059095,51.3595796015859,45.0104735698551,25.4213165317721,11.2323975784332,11.2223848495632,0.0759633349758342,85.8577922499925,85.8328688982874,0.865941855379013,1800,1800,0,11.500016707629,11.4849284477532,0.104808464685541,13.612036485523,13.6617162339389,0.168734575241852,52.8305419824272,52.8854235671461,0.248378939484558,24.9259039995074,25.030051600188,0.371613319680659,181.718264387026,181.659828050062,0.848524382029812,1800,1800,0,23.5017384121567,23.5071150660515,0.0913354801334931,28.9310474489629,28.9355475809425,0.0698534906744245,242.834166316633,21.6886088579893,582.16550944569
/Smarch/integrator_arm9,31,36,1267,52.1904537575692,36.132699418813,63.3284753174116,180.857347531542,124.075434202328,221.08159002696,1800,1800,0,50.3691876021773,35.0708002224565,60.1840089386947,47.2740576522797,32.8340656533837,56.1106910620054,107.576321793571,72.4135845694691,135.151082661442,8.49807440310717,8.48052204214037,0.301958508309206,62.3783726491779,62.3389391452074,0.209949910320542,1800,1800,0,8.47669119268656,8.46935117430985,0.0724842370716375,9.98306523501873,10.0599517654628,0.180051351757554,38.4759643614292,38.4762614406645,0.135297428677428,213.75505802989,214.206355754286,1.65751488106365,1354.14111230165,1342.02078153752,39.3945997184718,1800,1800,0,208.517775353566,207.399834746495,3.2667372831033,236.969919670671,239.799947878346,4.45373360042878,230.44342378571,2.46212608208347,539.161292064663
/Smarch/olpce2294,34,37,1274,33.5308992295712,26.6355328895152,15.75686826291,116.603718264997,109.420595373958,50.5937523077787,1800,1800,0,32.2532906954736,25.4750488381833,15.4498575958647,31.849760883525,26.2099096216261,15.1643570683019,69.8656416466832,65.7884425427765,30.6646951865751,23.2569639229029,23.233813546598,0.153285034337403,118.3094768022,118.809751709923,1.99985029171901,1800,1800,0,23.0314445199072,23.044601643458,0.0974210026581361,26.2572274470329,26.2482271827757,0.0702338712449221,76.4403477242589,76.3133490029723,0.572197379155603,223.853460082263,223.496177136898,1.9164685069061,1413.55986158937,1408.77102423273,15.5131909439541,1800,1800,0,227.750117972568,227.522754956037,1.47518755022408,254.165090615675,254.532157305628,4.7295493306789,321.559033487934,26.189021368511,617.029904427527
/Smarch/adderII,20,38,1276,27.844418862462,25.6177597232163,14.6650403159009,98.6096539033949,94.0783613156527,44.1870674414709,1800,1800,0,27.0679597367346,24.8619814086705,14.2845358533374,25.1612170492858,23.4119055215269,13.3209482343664,59.6121424999088,57.4787323754281,27.3327056746414,25.6731212041527,25.7901288829744,0.361801922468327,154.994889935106,154.728635272011,5.78607833132794,1800,1800,0,25.4213260227442,25.403720472008,0.141231756633111,29.5524636567384,29.5119675789028,0.141253196781924,98.3605262493342,99.3443389460445,1.72717328196244,173.872001308724,174.280417302623,2.00542547875745,1130.04967664033,1124.83461959101,13.0484301236121,1800,1800,0,171.065898494646,171.860144723207,2.83630202624305,198.963328468129,199.707707360387,2.34849940097384,307.830022373627,28.4223366267721,598.419392642199
/Smarch/at91sam7sek,21,39,1296,20.5362654993683,18.9565470665693,8.31394800754115,84.9284473225474,84.1476156245917,33.595154639681,1800,1800,0,19.4606301759928,18.1819620318711,7.89771267122106,19.5009155996889,17.9233796186745,7.87718203529098,49.6806592430919,49.0358360651881,19.7004702576726,12.4913082452863,12.4927145708352,0.0476382453222388,80.3116339145601,80.2261600587517,0.607673657873553,1800,1800,0,12.3071413446218,12.3067750651389,0.0800064494333725,14.7111814701557,14.7068286426365,0.0567498241106207,50.9630845379084,50.9689354915172,0.118166340791094,199.603103038371,199.680610110983,0.870868737762228,1290.8319152125,1291.3202227708,6.30673266599767,1800,1800,0,192.25732902132,191.60146699287,3.45781745887195,223.65323152177,225.005465092137,3.3150181873418,308.190004780586,19.4807728878409,611.464896452815
/Smarch/se77x9,38,40,1319,35.3109129552543,30.118110826239,15.3712266712986,124.020961265638,104.531904185191,59.8592601915437,1800,1800,0,34.25684902668,29.1047047935426,14.9484873789172,33.7497812557966,28.7519527748227,14.9062020495596,80.429534496516,68.778167527169,36.7818970606761,22.001116495207,21.799538044259,0.362012242669714,143.358879138902,144.977083683014,3.13319943323322,1800,1800,0,22.2143826112896,22.2208951804787,0.0680083792210462,26.5481126809865,26.4354386478663,0.907234435038159,92.9813814423978,93.4425263237208,1.74721317647576,202.311792538464,202.805264538154,2.50023903572958,1233.61103330553,1230.37293951027,10.2507440860341,1800,1800,0,186.740708798692,186.759824195877,0.917215980741133,222.31223738052,220.776571398601,3.93924553051711,230.514946888147,2.8167192344814,527.82131993833
/Smarch/m5272c3,33,41,1323,34.4339295509458,33.6495012957603,13.8569364458705,130.922100171223,126.842958319932,48.5317686928982,1800,1800,0,34.0019132985175,32.9742751512677,13.7978502614823,32.9714234742522,32.2432857640088,13.3617247743212,78.9480999773741,76.3514821510762,29.7549059619616,20.7918049887568,20.6122747547925,0.368453806266467,157.4569740922,157.356236105785,0.642414487798563,1800,1800,0,21.0862408696115,21.0792317911983,0.0959143452389119,24.7803325807303,24.3968568537384,0.98795390166725,98.5962930679321,98.4636895619333,0.680998654265618,171.213890034407,170.758759196848,1.36692986570167,1038.70074035309,1031.44492375851,16.9546043853916,1800,1800,0,174.029687671438,174.074899623171,0.653972426647236,202.234281714335,202.854300376028,1.53732052231436,305.299029019359,31.2572280350501,593.138107813601
/Smarch/phycore229x,36,42,1360,31.4759723050892,28.2676630429924,15.986782285012,124.800926270261,113.619472971186,59.8161255772803,1800,1800,0,30.8244249815494,28.1354330405593,15.7222273648741,30.8872219440341,28.3189009521157,15.6365386466029,72.2042064089328,66.1505363360047,35.3089851233066,35.933972292915,35.8892120104283,0.140326174831597,235.80476676248,235.588317617774,1.49953506865239,1800,1800,0,35.6786185202748,35.5667264591903,0.753484675883466,40.2822274399549,40.0953608825803,0.50514979531839,147.7630292961,148.687152678147,2.01389041888528,218.676437807083,215.588734190911,5.47436741766293,1487.66438433848,1485.28825905919,11.461494510831,1800,1800,0,217.377809241116,213.82627209276,6.12593724319279,259.229779450446,259.100895462558,1.04899939132195,331.009683245256,35.9115921516717,620.742594925336
Smarch/freebsd-icse11.dimacs,30,43,1396,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,31.3927583176643,31.0938728433102,0.515869348394925,157.787707474306,157.702987136319,0.762661243480183,1800,1800,0,31.4699814727157,31.4408348333091,0.149252699222604,34.2102250062674,34.2192227747291,0.0793418999323616,100.815698953569,100.373678753152,0.966398688591421,362.361145419478,363.544356264174,6.65482474281316,1800,1800,0,1800,1800,0,358.204341327846,360.988140264526,5.62552817526989,416.344366117939,416.085801523179,3.02593335955465,372.565485505846,61.7562421280532,640.087781626664
/CDL/ea2468,2,44,1408,32.4072382333875,27.7053166832775,20.888952821492,123.264918497726,110.246958199888,60.8869471650281,1800,1800,0,32.5317111383379,28.0343836490065,20.9153642392868,29.1955786619335,24.8399743922055,18.1635815666404,68.039167349264,60.1200085543096,35.628176238056,36.2062560085207,36.2298149783164,0.163535102705215,257.513734755665,255.967464411631,4.13015321068466,1800,1800,0,36.7280715312064,36.726828251034,0.122524394637094,43.3484084284306,42.9696446675807,0.760090491720155,157.986685936004,158.83029589057,2.54992321636351,54.4058438508958,54.6515115611255,0.694883188052009,395.04050982751,395.489155648276,2.03442972909557,1800,1800,0,51.9991525989771,52.0128084737808,0.444967517744052,62.3792381188273,62.3748673051596,0.3124176699652,273.250685118419,39.8488580993935,576.322949409282
/KConfig/uClinux-distribution,9,45,1580,0.0317618364095688,0.0306198485195637,0.00240143333762033,0.743156132698059,0.740302173420787,0.0368054621322885,2.02276083290577,1.99863553792238,0.174991736675619,0.0320211386680603,0.0330185070633888,0.0028938549631503,0.0645926058292389,0.0652073230594397,0.00253564956358963,0.462758816182613,0.460095481947064,0.0102981525878994,0.030362661704421,0.0295689851045609,0.00230143271039636,0.66356585085392,0.663164203986526,0.0087644755031488,0.803181472420693,0.801360780373216,0.00852046241218706,0.0330648797750473,0.0335678923875093,0.00189228969138657,0.0532289465516806,0.0533834304660559,0.00346183277187199,0.42283624202013,0.42034231685102,0.00784529936750828,0.026326314881444,0.0270220283418894,0.00191753774611972,0.642445136830211,0.643069263547659,0.00924916907759344,0.721512279286981,0.717206321656704,0.012595024050218,0.027290678024292,0.0284411441534758,0.00273689541763273,0.0592152623087168,0.059115182608366,0.00393820377239907,0.27811177168263,0.0333163860812783,0.456088585659149
/Smarch/fiasco,28,46,1638,0.0165136468410492,0.0169095285236835,0.00315346015569915,0.354228373989463,0.353598386049271,0.0204179259880419,1.14706476688385,1.12771302647889,0.156097481125835,0.018828664124012,0.0193193163722754,0.00283903255546433,0.0191828042268753,0.0193553995341063,0.00278690732631074,0.109607425555587,0.109646234661341,0.0106600039008594,0.0200823727250099,0.0200332123786211,0.00246974664768032,0.391268309056759,0.38940261118114,0.007599619470961,0.789088547304273,0.771511362865567,0.0982632178837587,0.021187797114253,0.0211461428552866,0.00284241393860601,0.0331555199623108,0.032227786257863,0.0027327283228299,0.120294024795294,0.117358336225152,0.00718362883182175,0.0213460502773523,0.02149279974401,0.00213964127334735,0.578042672127485,0.574384361505508,0.0112461395281745,0.797499718591571,0.796074708923698,0.00886449866537415,0.0204594635218382,0.0201038643717766,0.00217513820520295,0.0446732779592276,0.0433929841965437,0.00370533338085201,0.185697135350814,0.0211669699847698,0.308672962986625
/Smarch/uClinux,43,47,1850,0.0113327591866255,0.0112798269838095,0.00198889951369053,0.321004611179233,0.317821357399225,0.00936677439842538,0.35954214528203,0.35568823851645,0.00999636006824299,0.0145138873904943,0.0141241997480392,0.00214428817777024,0.0108468918502331,0.0108858197927475,0.00146552218709133,0.0878561621904373,0.0853316932916641,0.00775667963711462,0.0135853668302298,0.013258496299386,0.001926289450951,0.336008351817727,0.336052963510156,0.00223142538359732,0.348236079961062,0.345819616690278,0.0113173902920441,0.016647172793746,0.0158950462937355,0.00224266011705419,0.0290387602895498,0.0282375514507294,0.00262831818393901,0.0982256197929382,0.10200709104538,0.00755369283189198,0.0193459904193878,0.0190008487552404,0.00208657228162992,0.574410048350692,0.570727745071054,0.0120527322898919,0.565216333568096,0.563269723206759,0.0114409758465595,0.0190332642197609,0.0188033822923899,0.00206081851492955,0.0487023700773716,0.0471280440688133,0.00533252876352691,89.9530637648833,0.214951489008963,184.038992727196
/automotive01/automotive01,44,48,2513,0.206352789923549,0.204046355560422,0.0544972146262519,4.09926946289837,4.08619732223451,0.178313273934848,913.281334680393,846.16155150719,395.690476417011,0.21581239014864,0.21384110674262,0.0547216162930753,0.193771966248751,0.188670035451651,0.0451837066851458,2.56151562266052,2.54911489412189,0.118722414032104,0.214895828291774,0.213839147239923,0.00676415045677746,7.64420641489327,7.63561985827982,0.0827714384855005,421.542446458042,417.054551100358,39.2676865767672,0.215007149726152,0.212407164275646,0.00809633368054976,0.300218349993229,0.296545572578907,0.0108592557120578,4.53422302573919,4.51044204831123,0.184867209634694,1.49361698947847,1.49561560340226,0.023372012561075,16.6504918325692,16.6364004705101,0.0824155561925195,1800,1800,0,1.39777314923704,1.40010099485517,0.0182427851745674,2.1847713971138,2.18650694563985,0.0150996181850403,168.90977315959,0.0528937843767972,492.824380282936
/confidential/automotive03/automotive03b,50,49,4902,0.0269836916029453,0.02628318592906,0.00216672781779185,1.46370206922293,1.45866539515555,0.0449648062019199,7.7096157078445,7.57698375359178,0.735932304590574,0.0465837427228689,0.0466356109827757,0.00263813978706446,0.0308184995502234,0.0318661853671074,0.00248538810250984,0.597899756655097,0.594868844375014,0.0223944419747859,0.0662322495132685,0.066366782411933,0.00165387057095812,2.16764476560056,2.16573668457568,0.00914144661703826,7.36628929935396,7.36213762126863,0.0315450620755054,0.0855966148525477,0.0846186205744743,0.00279560547854125,0.14158829331398,0.137384336441755,0.00934546611692267,0.952358026504517,0.949610695242882,0.0148926407787705,0.0875600560754538,0.0875073987990618,0.00274672005632055,4.26710930690169,4.25313844531775,0.0987842580681592,7.72643393479288,7.70577667653561,0.0698155341097795,0.0872545610368252,0.087962293997407,0.00249911429771405,0.273715422153473,0.268877774477005,0.0140814900124627,0.565643484998351,0.0238581278547645,1.70134672520171
/confidential/automotive06/automotive06b,53,50,5571,0.0236197923123837,0.0242312867194414,0.00215210843721563,1.45182235196233,1.4524767883122,0.0289508108993599,5.685216056481,5.57064325734973,0.473350176341146,0.0503807739168406,0.0495756100863218,0.00285981860238873,0.0282559262961149,0.027973048388958,0.00239391596484385,0.578334651067853,0.576710028573871,0.0128212473358619,0.0509651532769203,0.0508939567953348,0.00203482531529938,1.38897084370255,1.38533262908459,0.00914776214326574,2.7478832167387,2.74256144836545,0.0185108084268076,0.0743427938222885,0.076002961024642,0.00431621644716776,0.121084317937493,0.113893155008554,0.0102178264403475,0.602397710978985,0.601508669555187,0.00578385608228962,0.089772834032774,0.0903174430131912,0.00612580017426987,4.65122719965875,4.62672643736005,0.128895347651295,5.40168336823583,5.39721257612109,0.0290125381684743,0.0871212264895439,0.0865415092557669,0.00611546308105514,0.319223262146115,0.310399854555726,0.0161765498859972,79.3761332872146,0.302376133304151,355.474188703844
/Smarch/busybox-1.18.0,24,51,6796,0.144650164991617,0.0816037319600582,0.137803534322406,7.38161467321217,6.7818315345794,1.23041695231402,581.753682830706,271.195491069928,619.000943420758,0.178179436400533,0.11866407841444,0.132347860187803,0.116435927227139,0.0693474430590868,0.0945228943798105,2.10481368012726,1.94921688362956,0.338591061699432,0.0993817584216595,0.0991882272064686,0.00169261718428988,6.43165335148573,6.42939527705312,0.0258925707118552,18.7340388993919,18.7030221894383,0.110515747654116,0.131119362339377,0.128732960671186,0.00589974582254929,0.31434968277812,0.308817742392421,0.0123822699003518,1.84044097535312,1.833929521963,0.0149225409980551,0.124696538075805,0.122125653550029,0.00584098398437991,9.6916500197351,9.65529565513134,0.188363095096903,20.6764448890835,20.6525236014277,0.120218855096369,0.121466725543141,0.119995750486851,0.00768561440672148,0.58133920095861,0.577609838917851,0.0212624327681509,32.2111480261587,0.15799148536147,123.322335366562
/confidential/automotive07/automotive07b,55,52,8649,1.88962622895837,1.90980778448284,0.294352412052576,108.170424452201,108.847426684573,23.7004117534568,1800,1800,0,1.73886175334454,1.77048470638692,0.267748634012444,1.67991480007768,1.71298776939511,0.291583313018868,33.3296766021103,33.9127371106297,4.9054704837328,3.1348936765641,3.11979424767196,0.0800872490592473,232.405302084088,230.265347968787,4.07231876606586,1800,1800,0,3.14581214994192,3.1357047278434,0.0650993607428832,4.77650609254837,4.84081950411201,0.111074014799301,69.3010542429239,69.3161406479776,0.514304990049307,3.61610590875149,3.60977104119957,0.0367402903362681,419.671987122297,419.11048046872,3.65102724186252,1800,1800,0,3.81881326705217,3.81817143969238,0.0244501359992164,5.44600344918668,5.44407455995679,0.0276697848320451,297.885019647326,3.81817143969238,626.832957682108
/Smarch/uClinux-config,42,53,11254,0.412705410346389,0.198659602552652,0.519809054543178,21.5179993467033,19.0982660483569,5.14688245773575,1142.79637248792,1290.54506917298,646.696644113204,0.502539976015687,0.293449208140373,0.50928608903423,0.318535581305623,0.172664346173406,0.344654873532522,7.04885541282594,6.15665403939784,1.9007022421535,0.196336523517966,0.193481164053082,0.00663719506940704,17.4208289188892,17.4260873384774,0.0768326971050244,43.0602949659526,43.3370632063597,0.87934310670682,0.291943994313478,0.283609369769692,0.0136373513281797,0.949640243276954,0.946055689826608,0.0148342829220449,5.4994404887408,5.48936336301267,0.0296116616966844,0.28035647392273,0.279884368181229,0.00726937067303182,24.6558820589632,24.632076498121,0.0950542997678222,105.73490647383,105.51531779021,0.903669239959884,0.278605687767267,0.277693809941411,0.00758885519574936,1.76977769128978,1.76820526458323,0.0183233716254129,8.07922532345315,0.278149748854339,22.4403165005061
/automotive02/automotive2_4,45,54,18616,64.4582603485137,0.0143730193376541,209.751390909032,289.072303937376,0.0139459855854511,666.158614097583,289.042165901363,0.0137798115611076,666.169527826038,63.0699940030277,0.0142749678343534,205.237710771208,59.681570019275,0.0144048798829317,187.738264485791,289.074610819966,0.0145030040293932,666.157695345084,1.44080072566867,1.44639113917947,0.0230140836682724,365.171957069635,365.753681199625,5.64938824616097,1800,1800,0,1.42562688946724,1.42435520514846,0.0152294429836825,4.04522344350815,4.05212507024407,0.0209231976962761,222.118834323436,224.301033752039,4.92617821227517,1.38257100872695,1.38696623593569,0.0147920720733012,409.243544000164,407.92919261381,5.20204653807501,1800,1800,0,1.34819898426533,1.34781158715487,0.0223735483542578,5.24325110688806,5.24443120695651,0.0175921012395318,90.7534475975172,0.0427681050770379,361.560227233925
/Smarch/embtoolkit,27,55,23516,539.069217420071,0.014814805239439,721.636203987219,747.547023630068,0.014447346329689,889.332450387317,756.00765153192,0.0144676323980093,897.418310151831,525.231200714782,0.0146352294832468,705.370846910522,459.870890990645,0.014490632340312,630.367967711216,713.69140394859,0.0145472940057516,871.699389888329,5.28897922068834,5.23645608685911,0.101403212544773,551.611042427048,543.543955899775,14.08746230201,1800,1800,0,5.53768418200314,5.53828096948564,0.0267068715631447,22.4878712897003,22.2419199813157,0.484159189089596,277.25635719344,275.399152290076,3.92758665464535,7.91609451629221,7.91214464791119,0.0634576829447127,1070.6245580098,1072.56773076206,8.26106276234104,1800,1800,0,7.74599743381143,7.74469917826355,0.0328137210449023,24.862011937201,24.8361871708184,0.161662558994414,381.675163618879,18.1646911416629,546.361492150095


==> data/optimizations_pc_sat.csv <==
Model,OriginalIndex,Index,Features,C2d-all-avg,C2d-all-med,C2d-all-stdev,C2d-recdag-avg,C2d-recdag-med,C2d-recdag-stdev,C2d-rectree-avg,C2d-rectree-med,C2d-rectree-stdev,C2d-wocore-avg,C2d-wocore-med,C2d-wocore-stdev,C2d-wofold-avg,C2d-wofold-med,C2d-wofold-stdev,C2d-womark-avg,C2d-womark-med,C2d-womark-stdev,d4-all-avg,d4-all-med,d4-all-stdev,d4-recdag-avg,d4-recdag-med,d4-recdag-stdev,d4-rectree-avg,d4-rectree-med,d4-rectree-stdev,d4-wocore-avg,d4-wocore-med,d4-wocore-stdev,d4-wofold-avg,d4-wofold-med,d4-wofold-stdev,d4-womark-avg,d4-womark-med,d4-womark-stdev,Dsharp-all-avg,Dsharp-all-med,Dsharp-all-stdev,Dsharp-recdag-avg,Dsharp-recdag-med,Dsharp-recdag-stdev,Dsharp-rectree-avg,Dsharp-rectree-med,Dsharp-rectree-stdev,Dsharp-wocore-avg,Dsharp-wocore-med,Dsharp-wocore-stdev,Dsharp-wofold-avg,Dsharp-wofold-med,Dsharp-wofold-stdev,Dsharp-womark-avg,Dsharp-womark-med,Dsharp-womark-stdev,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/LLVM,16,1,11,0.0207073438167572,0.020110160112381,0.00271339465212465,0.0184186220169067,0.0183472782373428,0.00234408272501576,0.0196459326148033,0.0188155230134726,0.00296119560754801,0.0197745641320944,0.0191636681556702,0.00283148187262632,0.0197214345633984,0.0195753164589405,0.00287460434109293,0.0198821199685335,0.0198721587657928,0.0024133872198599,0.00943401120603085,0.00939827598631382,0.00105042242289285,0.0107026296854019,0.0105138476938009,0.00102298161279623,0.00867676243185997,0.00885089486837387,0.00115748463820813,0.00900259502232075,0.0089927576482296,0.000650554774928844,0.010641435906291,0.0105367414653301,0.000902410678676635,0.0117265903949738,0.0120006762444973,0.00118518016381953,0.00960709139704704,0.00956717319786549,0.000931616991536591,0.0080395819991827,0.00785890407860279,0.00086506736186787,0.00819952934980392,0.00789017602801323,0.000893736125498619,0.00855747304856777,0.0083701703697443,0.000940593809128098,0.00742202125489712,0.00725786946713924,0.000592742874353331,0.00773978248238564,0.00765751115977764,0.000775381574250213,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/X264,19,2,16,0.00927501037716866,0.00936280936002731,0.000852442041065856,0.00963791146874428,0.00970163568854332,0.000785442554230392,0.00832827210426331,0.0082691702991724,0.000956707646364705,0.00931895807385445,0.00941057316958904,0.000925854512161843,0.00993635609745979,0.0100951958447695,0.000778977889804022,0.00938406422734261,0.00917308405041695,0.000938828531012669,0.0105547469109297,0.0106496959924698,0.000785995810958367,0.011082284450531,0.0111382137984037,0.0010223489062756,0.00936144299805164,0.00906609557569027,0.0010831231820439,0.00951653420925141,0.00949646718800068,0.000875560500666655,0.0109526540338993,0.010956609621644,0.000613095367476872,0.0126288278400898,0.0128881949931383,0.00109435578325703,0.00952288158237934,0.00938401184976101,0.000917409465459085,0.00823355525732041,0.00810546614229679,0.000916936327041241,0.00855761550366879,0.00815744884312153,0.00116925670592329,0.00886129714548588,0.00863208062946796,0.00112811177183476,0.00786345794796944,0.00778121873736382,0.00086045624884964,0.00815848097205162,0.00804460234940052,0.00098162125319988,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/Dune,12,3,17,0.00928911373019218,0.00913316011428833,0.000909517542400844,0.010150658339262,0.0101378876715899,0.000897413395416664,0.00963655732572079,0.00944220274686813,0.0012940064996179,0.010965423732996,0.0108683034777641,0.00105957708501061,0.0106474000960588,0.010786896571517,0.000768176178372847,0.0111601808667183,0.0112569816410542,0.000534565046710442,0.0105459371209145,0.0106191225349903,0.00114177689378494,0.0111111986637115,0.0110485088080168,0.000703922879785611,0.0107443373650312,0.0106116849929094,0.00123169141272891,0.0102888897806406,0.0102202706038952,0.00112245714373742,0.0112887039035559,0.0114204920828342,0.000896572680408381,0.0135949029028416,0.0140035450458527,0.00125267999884509,0.0101075905561447,0.010120926424861,0.000958291654736508,0.00953076288104057,0.00941240228712559,0.00138963076142227,0.00963260233402252,0.00925489887595177,0.0013154530950858,0.00981160670518875,0.00975274853408337,0.00102891790532463,0.0082852952927351,0.00820731371641159,0.000821255993708215,0.00901104390621185,0.00905971601605415,0.00120092364453322,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/BerkeleyDBC,11,4,18,0.00907537162303925,0.00910251773893833,0.000805712813143197,0.00989579483866692,0.00976222939789295,0.00104433066908927,0.00900625593960285,0.00900601781904697,0.00115766280623403,0.00957295998930931,0.00945439375936985,0.00100025752904747,0.0098600148409605,0.00998547486960888,0.000853430593737424,0.0108526186645031,0.0106761250644922,0.000919743560606832,0.0101132831722498,0.00999751873314381,0.001207224012216,0.011083207949996,0.0109080877155066,0.0012418035245135,0.00965032584965229,0.00945187732577324,0.00134427397589378,0.0101361489295959,0.00985299423336983,0.00136803661294834,0.0109197996556759,0.0109695885330439,0.000692518916147841,0.013021411895752,0.01324194483459,0.00120601948238224,0.00942496322095394,0.00940814055502415,0.00122383204457847,0.0085696217417717,0.00863620266318321,0.0011018554488263,0.00920151121914387,0.00915215536952019,0.00130400613534519,0.00893279366195202,0.00873822905123234,0.00151725212770829,0.00790560558438301,0.00787382945418358,0.00108207620832872,0.00837930530309677,0.00798999331891537,0.00116892228974937,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/lrzip,32,5,20,0.0104369951039553,0.00998828932642937,0.00148386157710678,0.0104888911545277,0.0104617550969124,0.001690642997703,0.00917261093854904,0.00888273119926453,0.00159630722206745,0.0101355169713497,0.00999136455357075,0.00134084037419736,0.0111769673228264,0.0106966439634562,0.00159444358292531,0.0102508513629437,0.0100231692194939,0.0015750564183542,0.00957408964633942,0.00942838191986084,0.00123093235876011,0.0114671929180622,0.0111613366752863,0.0013619274193347,0.00911650359630585,0.00898666121065617,0.00185543568575475,0.010022753700614,0.00949495099484921,0.0014513740514909,0.0110838935524225,0.0109403878450394,0.00126761854064091,0.0115211334079504,0.0113480072468519,0.00110504136777908,0.0096064642816782,0.00936391763389111,0.00178708907450912,0.00888391152024269,0.00867158733308315,0.00164022420169781,0.0101050590723753,0.00982089713215828,0.00183043840674334,0.00986619740724564,0.00949528254568577,0.0014921464548784,0.00950810790061951,0.00929381884634495,0.00122189439857174,0.00842728056013584,0.00800911150872707,0.00133143304388921,0.0109403878450394,0.00126761854064091,0.0115211334079504,0.0113480072468519,0.00110504136777908,0.0096064642816782,0.00936391763389111,0.00178708907450912,0.00888391152024269,0.00867158733308315,0.00164022420169781,0.0101050590723753,0.00982089713215828,0.00183043840674334,0.00986619740724564,0.00949528254568577,0.0014921464548784,0.00950810790061951,0.00929381884634495,0.00122189439857174,0.00842728056013584,0.00800911150872707,0.00133143304388921
/Smarch/HiPAcc,13,6,31,0.0134008681774139,0.0129980556666851,0.00207798082342131,0.0142185431718826,0.0139461420476437,0.00159598141205283,0.0184772887825966,0.0185742620378733,0.00175179696790817,0.0137341197580099,0.0135461967438459,0.00185209302432643,0.0133246056735516,0.0134314987808466,0.0011436511687082,0.013973341435194,0.0139297060668468,0.000914451635947824,0.013468556329608,0.0134456418454647,0.00157615661908412,0.0149718594551086,0.0147358775138855,0.00175606066042404,0.0194709903746843,0.0189210306853056,0.00163187982956736,0.0128221935033798,0.0129686575382948,0.000911038167368585,0.0144436050206423,0.0140940193086863,0.0017652551541359,0.0171005379408598,0.0178090371191502,0.00187332441844485,0.0137028837949038,0.0134758669883013,0.0011605842670464,0.0134817904233933,0.0133719630539417,0.0018507700922772,0.0167910276353359,0.0167532470077276,0.000935535668931787,0.0138918332010508,0.0133915711194277,0.00190125801515959,0.0112591251730919,0.011111905798316,0.00103302907665101,0.0114005501568317,0.0113935098052025,0.00104957173183218,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/JavaGC,15,7,39,0.0107296971231699,0.0105901062488556,0.00126360571634476,0.0117292268574238,0.0117621142417192,0.00116763430107781,0.0112913620471954,0.010949743911624,0.00167756077901164,0.0110387256741524,0.0110740624368191,0.00110907074088182,0.0111982920020819,0.0111454389989376,0.00102387283700376,0.0115744870901108,0.0114282350987196,0.00104360214188936,0.0108658196777105,0.010659359395504,0.000913018270092847,0.0126922425627708,0.0125649347901344,0.001300104763239,0.0123220881074667,0.0116572938859463,0.00189661935304841,0.0108917049318552,0.0107718016952276,0.000627122190243739,0.0119184767454863,0.0118945296853781,0.000793360813341096,0.0148136354237795,0.0148111153393984,0.00155476491016541,0.0110044330358505,0.0112246591597795,0.000648034887776945,0.0111830224096775,0.0110864043235779,0.000715903469766787,0.0114036317169666,0.011036267504096,0.00154090661733371,0.010654015392065,0.0105882380157709,0.00116840931180641,0.0091059310734272,0.00869754515588284,0.00135733213051453,0.0102540781348944,0.00984617322683334,0.00149833985075039,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/Polly,17,8,40,0.0106184571236372,0.0105307679623365,0.00158935435577105,0.0123319381475449,0.0115498658269644,0.00228898447798547,0.0114441746473312,0.0108883008360863,0.00196883405394434,0.0111699203401804,0.0108957961201668,0.00163513622039652,0.0111800366640091,0.0106358025223017,0.0013478960107829,0.0111915653198957,0.0106323882937431,0.00148042505688979,0.0111187069118023,0.0110125094652176,0.000946192943917568,0.0131374858319759,0.0131750404834747,0.00125043828009561,0.0118294093757868,0.0110972821712494,0.00151448274283462,0.0111182265728712,0.0110925287008286,0.00108089970228142,0.0114395752549171,0.0112542081624269,0.000727424663467245,0.0147412543743849,0.0149260088801384,0.00151865635517595,0.0110097758471966,0.011120805516839,0.000867544035267291,0.0105781353265047,0.0102695170789957,0.0015238455804948,0.011382373124361,0.0110041238367558,0.00180280829101093,0.0102586217224598,0.010216698050499,0.00103873840883194,0.00896821670234203,0.00874597206711769,0.00116147671896202,0.0104731137305498,0.0102167036384344,0.00150863423837133,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/VP9,18,9,42,0.0103948038071394,0.0103199183940887,0.00117324809733379,0.0117327190190554,0.0117077585309744,0.000975736162882609,0.0110306418687105,0.0107908174395561,0.00145687816856564,0.0109317530691624,0.0107789523899555,0.00115953861154289,0.0113789682090282,0.0113007035106421,0.00121708050944182,0.011467762440443,0.0114924181252718,0.00109045923289681,0.0108710510283709,0.0104945730417967,0.00093596791611283,0.0130619207024574,0.0129374209791422,0.00154409314316499,0.0114763919264078,0.0110772587358952,0.000941389065645449,0.0107764292508364,0.0108546353876591,0.00093455808325359,0.0117003762722015,0.0113133955746889,0.00134095005694506,0.0147317489236593,0.015031710267067,0.00194554090379758,0.0111681347340345,0.0110859759151936,0.000783155561671557,0.0110347136855125,0.0110792983323336,0.000606560769314113,0.0111627908051014,0.0112076867371798,0.00085635422331003,0.0103426083922386,0.010494289919734,0.00128740391386201,0.0090950008481741,0.00902926735579968,0.00125485860412614,0.0108965841680765,0.0107982270419598,0.00158547386218249,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/7z,10,10,44,0.0111710426211357,0.0111646018922329,0.000703882750547471,0.0140777914226055,0.0128901358693838,0.00291483648688478,0.0161100725084543,0.0157361663877964,0.00368128149252465,0.0122354191541672,0.0117666106671095,0.00183874737613273,0.012486317306757,0.012203486636281,0.00155318153251861,0.0129875519871712,0.0128021780401468,0.0013951406945461,0.0127161567658186,0.0120192896574736,0.00205537049774075,0.0155284851044416,0.0150255672633648,0.00233211414278009,0.0154532459378243,0.0145751163363457,0.0024685232523137,0.0113194516301155,0.0112992729991674,0.00109070519001183,0.0126500151306391,0.012383721768856,0.00131327007576336,0.0156920699030161,0.0158275235444307,0.00193701635482085,0.0114604257792234,0.0108468811959028,0.00199086543881849,0.0121620093286037,0.0115894004702568,0.00220805101534385,0.0144204530119896,0.0137085895985365,0.00258676946336999,0.0109160751849413,0.0111026391386986,0.00102625765626277,0.0106100888550282,0.010621190071106,0.00141511533990827,0.0108374607563019,0.0102790631353855,0.00172715979349097,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/JHipster,14,11,45,0.0117013538628817,0.011283902451396,0.00139347564851711,0.0128962656110525,0.0127342753112316,0.00136301993047193,0.0147672788798809,0.0145540777593851,0.00190770499613732,0.0115746293962002,0.0115043502300978,0.00126481587293746,0.0117601821571589,0.0115001276135445,0.00106636719349258,0.0132464549690485,0.0133593305945396,0.00115882728209391,0.0127269394695759,0.0125782918184996,0.00136493061056391,0.0152870065718889,0.0153084062039852,0.00121036858960103,0.01704365208745,0.0167652070522308,0.00110403673782824,0.0116548365354538,0.0111758150160313,0.00114585637311662,0.0137263782322407,0.0137175265699625,0.00139757880920762,0.0162182669341564,0.0160345267504454,0.00209400833402467,0.0112729986011982,0.0111199729144573,0.000755423134148496,0.0115129677206278,0.0111288800835609,0.00115811276054529,0.0150294490903616,0.0154445227235556,0.00101537281755311,0.0112623507529497,0.0111944675445557,0.000859994153199539,0.0106343604624271,0.0103152059018612,0.00161519415984565,0.0112710824608803,0.0111326593905687,0.000956267066873842,,,,,,,,,,,,,,,,,,,,,,,
/featureide_examples/berkeleydb,46,12,76,0.0153634954243898,0.0145876761525869,0.00250703657208159,0.0212020315974951,0.0208806544542313,0.00215586669116267,0.0302899157255888,0.0307113621383905,0.00489518201189948,0.0151444075256586,0.0147731509059668,0.00177470025930195,0.0155553948134184,0.0155561082065105,0.00219927583498154,0.0172533255815506,0.0167829394340515,0.00250060825184063,0.016180327758193,0.0162695124745369,0.00104524832474611,0.0232342658191919,0.0227894671261311,0.00178191111091326,0.0312737187743187,0.0308379102498293,0.00274796486765821,0.0165743383020163,0.0161174051463604,0.00211638571530503,0.0177602498978376,0.0170427169650793,0.00248284780782849,0.0191219079494476,0.0184031669050455,0.00245679695993653,0.016870192065835,0.0167251750826836,0.0020922188311184,0.0217047767341137,0.0220388378947973,0.00252533364673997,0.0368086919933558,0.0341712981462479,0.00562018628463792,0.0171485488861799,0.0169427748769522,0.00236818813698649,0.0154543109983206,0.0150719285011292,0.00244208024909407,0.0185649270564318,0.0182107351720333,0.00250842623050588,0.0170427169650793,0.00248284780782849,0.0191219079494476,0.0184031669050455,0.00245679695993653,0.016870192065835,0.0167251750826836,0.0020922188311184,0.0217047767341137,0.0220388378947973,0.00252533364673997,0.0368086919933558,0.0341712981462479,0.00562018628463792,0.0171485488861799,0.0169427748769522,0.00236818813698649,0.0154543109983206,0.0150719285011292,0.00244208024909407,0.0185649270564318,0.0182107351720333,0.00250842623050588
/Smarch/axtls_2_1_4,23,13,94,0.0160537150502205,0.0155306849628687,0.0021839378483691,0.0229744715243578,0.0230408813804388,0.00108120542470026,0.0362385725229979,0.0351753197610378,0.00410892204965059,0.0159502541273832,0.0161476526409388,0.00116639452840901,0.0165538187325001,0.0164669882506132,0.00153782713110509,0.0174608942866325,0.017026087269187,0.00186625476084034,0.017173637971282,0.0168353896588087,0.00177129725106406,0.0235675060003996,0.0231065787374973,0.00154755890595184,0.036972072198987,0.0356748234480619,0.00306948001438445,0.0174244770407677,0.0177805479615927,0.00135049066186112,0.0179364094138145,0.0176891330629587,0.000979985071172201,0.0227485777437687,0.0227886959910393,0.00136358827552219,0.0176742861419916,0.0172898545861244,0.00204570982622129,0.0229724296927452,0.0229780524969101,0.000823448323742366,0.0383523319661617,0.0386213511228561,0.0016514775685332,0.0157640690356493,0.0157461930066347,0.00112290411774982,0.0159565585851669,0.0153196547180414,0.00189871166992335,0.0186463599652052,0.0183347873389721,0.00194893472077355,,,,,,,,,,,,,,,,,,,,,,,
/KConfig/axTLS,4,14,96,0.0120738042145967,0.011242114007473,0.00253901335527965,0.0158776862919331,0.0149136912077665,0.00266805513582102,0.0169138802587986,0.0163628123700619,0.00275882083914762,0.0118870919197798,0.0115182679146528,0.00171873944089406,0.0139736969023943,0.0139294620603323,0.00208982853447187,0.0155950424820185,0.0148264244198799,0.00233441831422248,0.0123586968332529,0.0121740363538265,0.00137661068959987,0.0185108659416437,0.0178204569965601,0.00247696439851647,0.0187566493451595,0.0180849488824606,0.00269840060385384,0.0116133843362331,0.0107143633067608,0.00234381500897808,0.0144389206171036,0.013636427000165,0.00199512925029265,0.016849287673831,0.0167463812977076,0.00187817655716287,0.0132020143419504,0.0128596182912588,0.00231746676249225,0.0169353275001049,0.016858235001564,0.00171981495810016,0.0161842641979456,0.0157025624066591,0.00226331457307821,0.0119014548510313,0.0114753674715757,0.00207162332738052,0.01169408403337,0.0111359935253859,0.00247175518301949,0.0147746013849974,0.0136539284139872,0.00246180141075426,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/fiasco_17_10,29,15,234,0.0245353970676661,0.0243961270898581,0.00114317130980331,0.0440439289808273,0.0437224432826042,0.00296745017047301,0.132235798090696,0.133143426850438,0.0149559293870207,0.0239978535473347,0.0235518049448729,0.00114352132279767,0.0254588902741671,0.0254112463444471,0.00140348922071184,0.0348723769932985,0.0347185377031565,0.00180048109353696,0.0345947000384331,0.0346013065427542,0.00111569494898792,0.0590475910156965,0.0589274670928717,0.00124308489041821,0.196164945736527,0.193830348551273,0.00717627530621639,0.0347398164123297,0.0344981029629707,0.00129801693240709,0.0405241314321756,0.0404270682483912,0.000854005308394468,0.0516034360229969,0.0511612165719271,0.00173891555984602,0.0232829517126083,0.0231726579368114,0.00115690854932696,0.0418407604843378,0.0425398256629705,0.00287148653389021,0.0965436146408319,0.0959608033299446,0.00396146531575238,0.0228533154726028,0.0229179132729769,0.000656289673833815,0.0229469033330679,0.0228455848991871,0.000485242701890078,0.0328846318274736,0.0326811652630568,0.00197275322212879,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/uClibc-ng_1_0_29,41,16,269,0.0304622989147902,0.0303691737353802,0.00163338122761159,0.0533635350316763,0.0532562267035246,0.00184350467420983,0.529972030594945,0.512912590056658,0.0773531394772126,0.0317429671436548,0.0316187273710966,0.00163880224005464,0.0285093212127686,0.0284231919795275,0.00186398229242081,0.036743874847889,0.036799194291234,0.00120319492253199,0.0366138880699873,0.0362895708531141,0.00174218721567037,0.0698192242532969,0.0697775036096573,0.00184598156702632,0.449156135693192,0.446434887126088,0.0137019340222552,0.037546074539423,0.0369447227567434,0.00172081486492526,0.0391435109078884,0.0389933940023184,0.0015868434901625,0.0489970605075359,0.0489306803792715,0.00126984611491143,0.0288152212649584,0.0287846717983484,0.000997091036035983,0.0587158297002316,0.0588767658919096,0.000643392266428254,0.309839231744409,0.304812323302031,0.0192282137053289,0.0291073211282492,0.0288066621869802,0.00160401810335682,0.0295297825336456,0.0291735213249922,0.00190669185620906,0.0417447035014629,0.0414084531366825,0.00164870675445535,0.0389933940023184,0.0015868434901625,0.0489970605075359,0.0489306803792715,0.00126984611491143,0.0288152212649584,0.0287846717983484,0.000997091036035983,0.0587158297002316,0.0588767658919096,0.000643392266428254,0.309839231744409,0.304812323302031,0.0192282137053289,0.0291073211282492,0.0288066621869802,0.00160401810335682,0.0295297825336456,0.0291735213249922,0.00190669185620906,0.0417447035014629,0.0414084531366825,0.00164870675445535
/KConfig/uClibc,7,17,313,0.0380919602513313,0.0355144068598747,0.00542884710904468,0.0635711481422186,0.0576789770275354,0.010326463552534,1.0716344498843,1.01454599760473,0.28990726883904,0.0362319250404835,0.0354680307209492,0.00483215149793494,0.0365671382844448,0.0354613643139601,0.00466990049920415,0.0469982907176018,0.0436374433338642,0.00693654612378717,0.0613955083489418,0.0612818542867899,0.00136985532504112,0.108774364516139,0.108768848702312,0.00269366182334496,2.96506273344159,2.96270304732025,0.018279194424561,0.0619659965485334,0.061598177999258,0.0019510103308318,0.0615149062126875,0.0612444393336773,0.00155023247910928,0.0711126174032688,0.067651554942131,0.00746408126917496,0.0376014410704374,0.0375355053693056,0.000938458128883355,0.0711408025026322,0.0707835201174021,0.00199780177571897,0.498611500114203,0.497351374477148,0.00456270221246514,0.0381686027348042,0.0380133334547281,0.00141585174138571,0.0386787093430758,0.0382007081061602,0.00203292908025389,0.0467909413576126,0.0468710605055094,0.00120513047431153,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/toybox_0_7_5,40,18,316,0.0162667483091354,0.0160029232501984,0.00199508659842445,0.0298981251567602,0.0295145139098167,0.00181049710617816,0.0384022018313408,0.0378259550780058,0.004219876151876,0.0176094958931208,0.0175912082195282,0.00160929930633601,0.0169911132752895,0.0170282796025276,0.0010637772590438,0.0234767463058233,0.0234761331230402,0.00146498971813625,0.0166220424324274,0.0163662414997816,0.0017797159944268,0.0301023484021425,0.029866361990571,0.00165539902739445,0.0295412190258503,0.0289102718234062,0.00223739671632999,0.0170514615625143,0.0169820711016655,0.0015185734773765,0.0191912446171045,0.0185342840850353,0.00181571088213911,0.0247785108536482,0.0248116422444582,0.000743093044956452,0.0157604705542326,0.0154348779469728,0.00173807623589864,0.0284759723395109,0.0279010254889727,0.00186768489025471,0.0279672610759735,0.0275732968002558,0.00181325477027512,0.0157929310202599,0.0159126669168472,0.00162081741053902,0.0163018029928207,0.0165756344795227,0.00114482269851885,0.0233254229277372,0.0228761807084084,0.00165639103479995,0.0185342840850353,0.00181571088213911,0.0247785108536482,0.0248116422444582,0.000743093044956452,0.0157604705542326,0.0154348779469728,0.00173807623589864,0.0284759723395109,0.0279010254889727,0.00186768489025471,0.0279672610759735,0.0275732968002558,0.00181325477027512,0.0157929310202599,0.0159126669168472,0.00162081741053902,0.0163018029928207,0.0165756344795227,0.00114482269851885,0.0233254229277372,0.0228761807084084,0.00165639103479995
/KConfig/uClinux-base,8,19,380,0.0367036004364491,0.035803996026516,0.00311144853319649,0.070107384249568,0.0690319202840328,0.0050925379237643,1.900121941939,1.91934211552143,0.440294714267446,0.0368438568711281,0.0361412055790424,0.00315035193310393,0.0359839203208685,0.0354885663837194,0.00230199222467535,0.0502998267114162,0.0491814855486155,0.00375210865849728,0.0338572345674038,0.0340162105858326,0.00183278048782804,0.0766926937550306,0.0763523578643799,0.00304734629086845,0.296079589873552,0.294638143852353,0.00479580241754105,0.035894872173667,0.0352934300899506,0.00176214275019286,0.0383400646597147,0.0382989533245564,0.00112309973732853,0.0548007921129465,0.0547188278287649,0.00214717692301439,0.0350444009900093,0.0349395200610161,0.000790958203235711,0.0716120521724224,0.0711398459970951,0.00264175604512916,0.684372199475765,0.683028351515532,0.00511924760038531,0.035355810597539,0.0350377541035414,0.0013814677851044,0.0376571878790855,0.0372800044715405,0.00129222719651344,0.0489599899202585,0.0480575300753117,0.00315906341557042,,,,,,,,,,,,,,,,,,,,,,,
/confidential/automotive03/automotive03a,49,20,384,0.017914132475853,0.0175080336630344,0.00194557196118472,0.0289592330902815,0.0288453940302134,0.00168207223450019,0.0937013205140829,0.0902459975332022,0.0186513821444775,0.0186633983254433,0.0185284055769444,0.00152807920323999,0.0172714804112911,0.0170579012483358,0.00129727858920901,0.0242202047258616,0.0239040087908506,0.00184354914869261,0.0231393775343895,0.0227942597121,0.00171812449944028,0.0344186060875654,0.0342012345790863,0.000901398747628757,0.096261815354228,0.0942482277750969,0.00519661981390396,0.0230075404793024,0.0226773023605347,0.00174625221675641,0.0243234090507031,0.0242776814848185,0.00151196187787898,0.0316979868710041,0.0318838059902191,0.00287265285544125,0.0228250318020582,0.0229976773262024,0.000921619748208592,0.0413806123286486,0.0398782882839441,0.00397447212927545,0.169053494036198,0.167008437216282,0.00783300957679362,0.0229252719134092,0.0227767005562782,0.000530928993577671,0.0225897090882063,0.0227638781070709,0.000812351727476641,0.0321660428494215,0.0325012821704149,0.00197523912746514,0.0242776814848185,0.00151196187787898,0.0316979868710041,0.0318838059902191,0.00287265285544125,0.0228250318020582,0.0229976773262024,0.000921619748208592,0.0413806123286486,0.0398782882839441,0.00397447212927545,0.169053494036198,0.167008437216282,0.00783300957679362,0.0229252719134092,0.0227767005562782,0.000530928993577671,0.0225897090882063,0.0227638781070709,0.000812351727476641,0.0321660428494215,0.0325012821704149,0.00197523912746514
/confidential/automotive06/automotive06a,52,21,449,0.0192802101373673,0.0193409565836191,0.00150870489513573,0.0380116280913353,0.0379338450729847,0.00149144313060715,0.0665986179560423,0.0654560010880232,0.00394893432579763,0.0200396684557199,0.0201171208173037,0.00147140890891104,0.0193549816310406,0.0188006814569235,0.00186167855036385,0.0276533668488264,0.0277190506458282,0.00108964770502823,0.0233802456408739,0.0227849744260311,0.00153055261445721,0.0505674660950899,0.0506511982530355,0.0035098358088473,0.0931453420966864,0.0928890816867352,0.00282409649905069,0.0244040430337191,0.0241492297500372,0.0015927590668605,0.0258764975517988,0.0258077923208475,0.00115383137771711,0.0374771959334612,0.0370343253016472,0.00107419360261032,0.0200457628071308,0.02110830321908,0.00294040305069438,0.0186161186546087,0.0185911525040865,0.00280113034464799,0.0185243080556393,0.0184213891625404,0.00238284651720037,0.0206944911181927,0.0202471110969782,0.00292166255048094,0.0201787489652634,0.0202798694372177,0.00288674255271435,0.0201430416852236,0.0204964708536863,0.00267488269218605,0.0258077923208475,0.00115383137771711,0.0374771959334612,0.0370343253016472,0.00107419360261032,0.0200457628071308,0.02110830321908,0.00294040305069438,0.0186161186546087,0.0185911525040865,0.00280113034464799,0.0185243080556393,0.0184213891625404,0.00238284651720037,0.0206944911181927,0.0202471110969782,0.00292166255048094,0.0201787489652634,0.0202798694372177,0.00288674255271435,0.0201430416852236,0.0204964708536863,0.00267488269218605
/confidential/automotive04/04,51,22,531,0.0520184084773064,0.0532525107264519,0.00544611250749093,0.103731676861644,0.107055986300111,0.00932138036983142,9.50562652885914,11.7322042509913,5.95428106909175,0.0527465234696865,0.0543650183826685,0.00488032558722708,0.0508318768441677,0.0515781138092279,0.00459043299131334,0.0716999017447233,0.0738511253148317,0.00718252560225268,0.0493839277327061,0.0491469241678715,0.00171343867327168,0.0943105880171061,0.0938093662261963,0.00296739456018845,0.630655539259315,0.615640847012401,0.0724205701228076,0.050858828574419,0.0507840141654015,0.000919715128919207,0.0554134736210108,0.0549913886934519,0.00202058509324271,0.0775638748705387,0.0769515279680491,0.00189755763695273,0.0347357593476772,0.0344288628548384,0.00158939834191001,0.0741380701959133,0.073313457891345,0.00367360081854408,0.433774797543883,0.432146102190018,0.00599445641183509,0.0349067695438862,0.0348661616444588,0.000906709122487849,0.0348379921168089,0.0348773635923862,0.000515965119635635,0.0542030088603497,0.0528886634856463,0.00403915724888686,0.0549913886934519,0.00202058509324271,0.0775638748705387,0.0769515279680491,0.00189755763695273,0.0347357593476772,0.0344288628548384,0.00158939834191001,0.0741380701959133,0.073313457891345,0.00367360081854408,0.433774797543883,0.432146102190018,0.00599445641183509,0.0349067695438862,0.0348661616444588,0.000906709122487849,0.0348379921168089,0.0348773635923862,0.000515965119635635,0.0542030088603497,0.0528886634856463,0.00403915724888686
/Smarch/toybox,39,23,544,0.0148853942006826,0.0145070571452379,0.00225418966506879,0.0271737471967936,0.0272442512214184,0.00184604371791145,0.034875546246767,0.0341919101774693,0.0035075800023555,0.017171543687582,0.0169175937771797,0.00210534121956871,0.0135625279694796,0.0127359703183174,0.00222866866146436,0.0198620512336493,0.0196169652044773,0.00216873175022754,0.0154305472224951,0.0148653946816921,0.00211975720487852,0.0289083994179964,0.0285970959812403,0.00143110276511704,0.0256386844813824,0.0232032034546137,0.00391254607075481,0.0165296126902103,0.0160721521824598,0.00169243102288634,0.0183471981436014,0.0182525347918272,0.00202540311780151,0.0236784050613642,0.023019740357995,0.00208208808971989,0.0181293722242117,0.017895782366395,0.00213351932609393,0.0399217884242535,0.0394729059189558,0.00281905169261138,0.0374954097718,0.0351257771253586,0.00520674490656021,0.0183604975789785,0.0181420557200909,0.00219260387488125,0.0195601489394903,0.0196416173130274,0.00296238979082532,0.031744809448719,0.0319651626050472,0.00244344606084027,0.0182525347918272,0.00202540311780151,0.0236784050613642,0.023019740357995,0.00208208808971989,0.0181293722242117,0.017895782366395,0.00213351932609393,0.0399217884242535,0.0394729059189558,0.00281905169261138,0.0374954097718,0.0351257771253586,0.00520674490656021,0.0183604975789785,0.0181420557200909,0.00219260387488125,0.0195601489394903,0.0196416173130274,0.00296238979082532,0.031744809448719,0.0319651626050472,0.00244344606084027
/confidential/automotive07/automotive07a,54,24,581,0.125289482846856,0.125452280044556,0.024087067713586,0.198466400802135,0.198433298617601,0.0255602953732602,14.9620825325698,12.8389958329499,5.55129097951467,0.128391365930438,0.128029378131032,0.0249731665897233,0.119551491886377,0.120297951623797,0.0230289727655428,0.132409219890833,0.132870411500335,0.020285358373797,0.144739884063602,0.141955807805061,0.00721275348848834,0.29807603135705,0.296656712889671,0.00611527207406391,5.87119659736753,5.86270968429744,0.0362171426696904,0.147413544133306,0.144146405160427,0.00831897332026039,0.153331684097648,0.150422694161534,0.00801009653961377,0.20400939360261,0.201157514005899,0.00887734915639211,0.126941261962056,0.12303751334548,0.00752734554533962,0.255859861895442,0.254923051223159,0.00519091165268627,25.8098218517751,25.7484131548554,0.13737678615506,0.124951352924109,0.122432235628366,0.00643248341188361,0.143541359901428,0.142852341756225,0.00456386464596033,0.180972163826227,0.17957978695631,0.00544876804594756,0.150422694161534,0.00801009653961377,0.20400939360261,0.201157514005899,0.00887734915639211,0.126941261962056,0.12303751334548,0.00752734554533962,0.255859861895442,0.254923051223159,0.00519091165268627,25.8098218517751,25.7484131548554,0.13737678615506,0.124951352924109,0.122432235628366,0.00643248341188361,0.143541359901428,0.142852341756225,0.00456386464596033,0.180972163826227,0.17957978695631,0.00544876804594756
/confidential/automotive03/03,48,25,588,0.0369118064641953,0.0363337714225054,0.00395140296894398,0.0771375524252653,0.0755836963653565,0.00798421110281581,4.18124742209911,4.14262647926807,0.473593305085386,0.0366617958247662,0.0358077865093946,0.00435737960590586,0.0342686088383198,0.0334674380719662,0.00418654689820329,0.05068269059062,0.0494252443313599,0.00553610807970133,0.0605913412570953,0.0610806718468666,0.0016006153447386,0.128916460797191,0.128164062276483,0.00384470271847851,5.49634055778384,5.41750643029809,0.514426993987047,0.0623426569253206,0.0624009687453508,0.00116332611104597,0.0622252447903156,0.0620751436799765,0.00217471480575942,0.0857661692798138,0.085664939135313,0.000865250058549843,0.0527015680074692,0.0522323343902826,0.00311089633523544,0.12401794500649,0.122894078493118,0.00400911210835264,4.12870491683483,4.11317082121968,0.0864691404576642,0.058469193354249,0.0585963409394026,0.00266877720631183,0.0550957864522934,0.05453971773386,0.00310085631133565,0.0865959503501654,0.0857954993844032,0.00358322466507763,0.0620751436799765,0.00217471480575942,0.0857661692798138,0.085664939135313,0.000865250058549843,0.0527015680074692,0.0522323343902826,0.00311089633523544,0.12401794500649,0.122894078493118,0.00400911210835264,4.12870491683483,4.11317082121968,0.0864691404576642,0.058469193354249,0.0585963409394026,0.00266877720631183,0.0550957864522934,0.05453971773386,0.00310085631133565,0.0865959503501654,0.0857954993844032,0.00358322466507763
/Smarch/axTLS,22,26,684,0.0217228457331657,0.0215493757277727,0.00280008107860456,0.0458072302490473,0.0454151779413223,0.00278634299458071,0.157384560406208,0.151170201599598,0.02890466731173,0.0226845167577267,0.0223848856985569,0.00228775353697998,0.0233161640912294,0.0230631418526173,0.00186171756137822,0.0316266495734453,0.0308973174542189,0.00267968827453404,0.0233456394821405,0.0229780618101358,0.00150511887522559,0.0470662166178227,0.0464107077568769,0.00328487801718781,0.147029580548406,0.14500910975039,0.00592005607710128,0.0256855440884829,0.0252032745629549,0.00230384990731665,0.0271667414903641,0.0270899515599012,0.001522402960054,0.0411050144582987,0.0404585227370262,0.00192780848253011,0.0240069948881865,0.0233308933675289,0.00221358390656672,0.0551951602101326,0.0534725468605757,0.00445836145963972,0.0967175735533238,0.0951737556606531,0.00570534889960399,0.0229103203862906,0.0229407083243132,0.00180882968909856,0.0239285767823458,0.0231723263859749,0.00213203167885128,0.040147470459342,0.0395143665373325,0.00237568076641321,,,,,,,,,,,,,,,,,,,,,,,
/financial_services/financialServices_2018-05-09,47,27,771,0.11998671233654,0.118474550545216,0.0173580883423809,0.331216278895736,0.323574541136622,0.0298886517542811,16.0108030810207,14.9153767414391,6.12749312661903,0.117725779563189,0.111738158389926,0.0197119292008234,0.120938755646348,0.116834240034223,0.0154764801862882,0.230038196146488,0.223210344091058,0.0254377329935313,0.152009104341269,0.148255985230207,0.00800175451901075,0.420067326873541,0.416547723114491,0.0128565304990721,3.3105835454911,3.30654774047434,0.0242123299097548,0.151639853417873,0.148455278947949,0.00799289865455957,0.20937393322587,0.205730115994811,0.0107902503973769,0.303966398537159,0.299846265465021,0.0123379874240957,0.194863852113485,0.192457612603903,0.00732711205987474,0.653609076887369,0.650084409862757,0.0136834750109321,5.87831152312458,5.87563926912844,0.0150789301096157,0.193800356090069,0.191333821043372,0.00731019365982937,0.274542422071099,0.271309744566679,0.00980640799086938,0.47929461941123,0.47576879709959,0.0119662676162311,0.205730115994811,0.0107902503973769,0.303966398537159,0.299846265465021,0.0123379874240957,0.194863852113485,0.192457612603903,0.00732711205987474,0.653609076887369,0.650084409862757,0.0136834750109321,5.87831152312458,5.87563926912844,0.0150789301096157,0.193800356090069,0.191333821043372,0.00731019365982937,0.274542422071099,0.271309744566679,0.00980640799086938,0.47929461941123,0.47576879709959,0.0119662676162311
/KConfig/busybox-1.18.0,5,28,854,0.0346100184321404,0.0347523856908083,0.00321143970138696,0.105548875257373,0.104459805414081,0.00505082985392823,0.361890718117356,0.355774737894535,0.0539666650228351,0.0355842654407024,0.035349091514945,0.00162060303092063,0.0377816244214773,0.0377296209335327,0.00174099666134782,0.0737830282747746,0.0736875459551811,0.00206994858873583,0.0360631699860096,0.0360588859766722,0.000800634102468509,0.105875521749258,0.105600904673338,0.00238204924989491,0.192154565677047,0.189082872122526,0.00933613458318316,0.0371234691143036,0.0364023819565773,0.00288721556311598,0.039189739599824,0.0389390345662832,0.00172330737636806,0.0753833292424679,0.0763840433210135,0.00347625949391432,0.0350160082429648,0.0349065847694874,0.000647214427950429,0.115137287080288,0.113760959357023,0.00700254773198925,0.233529886603355,0.230067687109113,0.0114887195208652,0.0347950579226017,0.0348083432763815,0.00089860180832458,0.0366863458603621,0.037227064371109,0.00176872419128137,0.0812341927736998,0.0806505456566811,0.00314640716378168,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/busybox_1_28_0,25,29,998,0.130688949748874,0.122774994000793,0.0301466806647327,0.309662376195192,0.303003951907158,0.0498153939020519,81.6608209335059,61.7377279382199,54.6906477231808,0.127332512885332,0.122711766511202,0.0262445857187644,0.138318603858352,0.133159454911947,0.0275364357244938,0.217985500395298,0.214600635692477,0.0351171919760827,0.0915207888185978,0.0912714432924986,0.0016396612527462,0.213172460123897,0.213011059910059,0.00297835518161686,5.86288250267506,5.85769827105105,0.0294664973920686,0.0921660436689854,0.0927131231874228,0.00286953945342415,0.0958358692377806,0.09798564016819,0.00565605977313787,0.154551013484597,0.15340169146657,0.00468131280742083,10.8881701357663,10.8894222490489,0.0546294368342541,27.5907503740489,27.0858820565045,1.81283216653847,1800,1800,0,10.6710029303283,10.6632236987352,0.0403828445099293,11.8528164709359,11.8508600536734,0.0327669895605636,19.2350300631672,19.2279461603612,0.0591495288440578,,,,,,,,,,,,,,,,,,,,,,,
/CDL/am31_sim,1,30,1178,13.3835369127244,10.2240452710539,8.73428923829787,14.9069905991107,11.7747185397893,9.24095824933188,1787.70879660979,1800,85.8814200918301,13.5826140592247,10.7765414286405,8.84746471233233,12.8221678815782,10.0470015127212,8.22131807310585,9.00649370543659,7.0436494667083,5.77418231836631,3.88263684011996,3.95255879126489,0.157351541714844,6.13136070139706,6.12972698174417,0.0380706255545498,283.104033245593,284.578197028488,4.48962649670083,4.01869774490595,4.01588562130928,0.0271021152351418,4.38161548890173,4.3830048404634,0.0193225444827774,4.30607870787382,4.30657362565398,0.0305499705919068,12.4931209621578,12.5319379642606,0.193491731187568,22.8767961636186,22.8782167267054,0.0585762035442321,1800,1800,0,11.9683260765672,11.96202018857,0.0763688062819379,12.9301542906463,12.9116338100284,0.0747156415977914,15.2590614467114,15.2410268746316,0.0981740274956026,,,,,,,,,,,,,,,,,,,,,,,
/KConfig/embtoolkit,6,31,1179,0.0636003923416138,0.0448875278234482,0.0637798448330727,0.168609717935324,0.124300831928849,0.140248802936578,5.1350339948386,0.912240965291858,7.42156602790726,0.0667586512118578,0.0479840151965618,0.0665336905861392,0.0699475418776274,0.0517761129885912,0.0622021964703468,0.119523404613137,0.0901534222066402,0.095695472067935,0.0462879414111376,0.046107143163681,0.00110467836730767,0.126675332263112,0.121400399133563,0.00865794394135384,0.321172623336315,0.315925987437367,0.0279067970269687,0.0472528858482838,0.0467650908976793,0.0013112393111338,0.0537333188951016,0.0536086931824684,0.00150568074494431,0.0880646787583828,0.0877642575651407,0.00303576383085618,0.0688029524683952,0.0688264649361372,0.0011392382001823,0.224617096409202,0.222974430769682,0.00510554897022941,0.312162700891495,0.310697911307216,0.00495691321221509,0.0691112276911736,0.0686446577310562,0.00227024951608495,0.0728708127886057,0.072751484811306,0.00098594934548146,0.15747113108635,0.155188102275133,0.00723971614206055,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/ref4955,37,32,1218,13.4025981350988,12.9812584649771,4.5107902233714,14.492242044732,13.9608637467027,4.51092372033045,1800,1800,0,13.1974117549509,12.7810336966068,4.40122362008116,12.6000153459609,12.1675994750112,4.09140980036948,8.59626371353865,8.31812585517764,2.72980748433949,33.8508604325354,33.8415615521371,0.132381281248656,46.7149721830338,46.6565292663872,0.315576454074017,1800,1800,0,33.896822899878,33.8400729727,0.334421847617146,35.1647802903503,35.1872594244778,0.102147806812456,33.3105438694358,33.0539492629468,0.513791166006597,75.6201452369243,75.4009081721306,0.72995149129024,135.043067226633,135.013040713966,0.292360741931791,1800,1800,0,79.2011266215891,79.4095835890621,0.986552895590415,83.1077441804856,83.1613045036793,0.332929336049862,91.9725221294165,91.8027336094528,1.01295123245653,35.1872594244778,0.102147806812456,33.3105438694358,33.0539492629468,0.513791166006597,75.6201452369243,75.4009081721306,0.72995149129024,135.043067226633,135.013040713966,0.292360741931791,1800,1800,0,79.2011266215891,79.4095835890621,0.986552895590415,83.1077441804856,83.1613045036793,0.332929336049862,91.9725221294165,91.8027336094528,1.01295123245653
/Smarch/ecos-icse11,26,33,1244,21.1733280557394,19.8655725624412,6.62939986621737,24.0118133884668,22.8390604071319,7.29939647565722,1800,1800,0,21.0954756159335,19.8342869300395,6.5794420541209,19.4510885696858,18.2689673192799,6.03765591131783,14.5080526863039,13.7121877446771,4.54307343502969,17.9333193521202,17.9150894396007,0.101546785930338,26.1499954100698,26.1334235481918,0.115380635648813,1309.28638277918,1297.73173091002,25.4398329938481,17.956077523157,17.9539564661682,0.0670354026526106,18.3126830552518,18.3013195563108,0.104774494558596,18.2171610144526,18.1486517116427,0.389244442840589,323.185641316623,320.824265548959,4.66505808430163,528.34846531868,534.086668137461,10.6414992189731,1800,1800,0,306.343541343287,301.822505988181,6.95934756753363,354.214939362705,354.877934237942,2.62929182899517,367.618396589533,370.491365434602,9.02802363279512,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/pati,35,34,1248,16.4160670939088,16.4737327042967,5.15269774623381,18.4087598834187,18.0768227614462,5.54743851685691,1800,1800,0,16.3066958194971,16.3917216323316,5.09616023005304,15.4450569396466,15.2616716194898,4.92208273190166,11.4102329900861,11.166059454903,3.75273863011792,13.077902103588,12.9254707079381,0.236094276478178,17.7352082006633,17.7224366161972,0.127453592801993,1800,1800,0,13.284056847021,13.2767605707049,0.0546472481360944,13.9435797791928,13.8286702800542,0.222598118049306,12.9803211072832,12.9872427452356,0.0569978653327935,86.8777621149272,86.5184020735323,0.777013168753679,148.80453870751,148.198690347373,2.87903805736797,1800,1800,0,90.6851274677366,90.7156161479652,0.433228570956595,95.2386462827027,96.4572098851204,2.00232277082589,99.0998217175156,99.4614534992725,1.82692158193518,13.8286702800542,0.222598118049306,12.9803211072832,12.9872427452356,0.0569978653327935,86.8777621149272,86.5184020735323,0.777013168753679,148.80453870751,148.198690347373,2.87903805736797,1800,1800,0,90.6851274677366,90.7156161479652,0.433228570956595,95.2386462827027,96.4572098851204,2.00232277082589,99.0998217175156,99.4614534992725,1.82692158193518
/CDL/p2106,3,35,1262,14.9110655873269,13.1002310179174,7.44764730790629,17.1012987176329,15.2376571781933,8.21936323829342,1800,1800,0,14.898127668947,13.2192263174802,7.41401116700822,14.5408720479161,12.8420255910605,7.23408857622282,10.0484581581503,8.87314547412098,4.98297333182528,10.2929955556989,10.2854430302978,0.0497760731394693,16.9757882082462,16.9657137133181,0.0678170843398225,901.199979887009,890.235868772492,20.5369528574006,9.94848077267408,9.94297169335187,0.0396424677515659,10.9749742045999,10.8380055520684,0.916054481524575,11.279766260609,11.1651755273342,0.289996652539284,19.6665914112329,19.5913590658456,0.217144587910367,35.1416743057966,35.1629145219922,0.264828146510589,1800,1800,0,19.3513759236783,19.3339146282524,0.111315663405843,21.0609024052322,21.0513379145414,0.117492518331627,22.9848479118943,22.7286580838263,0.425422882004062,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/integrator_arm9,31,36,1267,32.6239658906311,21.3564723115414,40.2157600169828,35.3354651013762,24.2746220324188,43.8682563590364,1800,1800,0,31.8749996320158,21.5787860713899,39.5561175998342,30.4060800879449,20.6427210532129,37.3994308277456,22.1251057310402,14.9137276262045,28.6219851032363,7.24359174519777,7.2456625290215,0.0295773308414967,12.2254769752175,12.2216212190688,0.050890241336887,480.013856737241,479.726755410433,2.97588901960642,7.53287789061666,7.5253949444741,0.0475353506199371,7.93629209548235,7.93421283550561,0.0406132004904498,8.6217585580796,8.62068969942629,0.0583575852799344,170.911632713452,170.561233056709,2.86556568584351,277.815578305349,278.846838636324,3.21512428775221,1800,1800,0,170.080867150947,169.147790996358,3.22118805046509,184.356222130656,184.351844931021,0.547206997246703,186.884286771193,185.267681185156,3.21830767470246,7.93421283550561,0.0406132004904498,8.6217585580796,8.62068969942629,0.0583575852799344,170.911632713452,170.561233056709,2.86556568584351,277.815578305349,278.846838636324,3.21512428775221,1800,1800,0,170.080867150947,169.147790996358,3.22118805046509,184.356222130656,184.351844931021,0.547206997246703,186.884286771193,185.267681185156,3.21830767470246
/Smarch/olpce2294,34,37,1274,20.4046231753379,18.8779004327953,9.23623850615157,22.4895940384269,21.0511531382799,9.59445360381814,1800,1800,0,20.234946224615,18.6205745600164,9.19280385527095,18.9241258203983,17.6192667037249,8.62543249166295,13.7828245493025,12.844793939963,5.91907232135409,16.7718167697638,16.784182375297,0.316493825219897,23.9197407458723,24.0978974029422,0.422809310774785,1800,1800,0,16.9601901208609,16.9458963982761,0.113549724131777,18.6410328663886,18.6387649644166,0.085350171245223,17.2826725084335,17.2712875753641,0.0761066359355532,166.336307302117,166.017124624923,1.2114656777509,288.641889258102,287.879599943757,4.699648679303,1800,1800,0,171.22715779677,172.049730183557,2.16829307443336,185.575721272975,185.726925700903,0.730693420838724,196.273857167736,199.115354811773,4.01048670128841,18.6387649644166,0.085350171245223,17.2826725084335,17.2712875753641,0.0761066359355532,166.336307302117,166.017124624923,1.2114656777509,288.641889258102,287.879599943757,4.699648679303,1800,1800,0,171.22715779677,172.049730183557,2.16829307443336,185.575721272975,185.726925700903,0.730693420838724,196.273857167736,199.115354811773,4.01048670128841
/Smarch/adderII,20,38,1276,17.263144261539,17.2254532966763,8.34327772572444,18.9545564120263,18.3629215341061,8.51263263144617,1800,1800,0,16.7959485945851,16.7893975805491,8.04655004029751,15.9257737250626,15.6580020021647,7.68221064688095,11.7398020502925,11.5467949192971,5.40922837716783,19.5558170836419,19.3446043431759,0.327321432593495,30.8870780421048,31.0680976137519,0.478800970816395,1800,1800,0,19.8489199288934,19.8880239166319,0.287709201114137,21.1491558071226,20.8922382127494,0.389847079713603,21.2044910449535,21.31970314309,0.497441916874086,131.223834617585,132.301919601858,1.86090199215354,218.751947502196,218.555897029117,0.668333126936125,1800,1800,0,127.218650371358,127.047538310289,3.06208843055503,140.51588968955,141.72297414951,2.06882811397548,150.469954940826,150.780379034579,1.54837742399984,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/at91sam7sek,21,39,1296,13.8436794070154,13.4228414222598,5.60845179143094,16.1705688931048,15.9418905843049,6.15043146150882,1800,1800,0,13.5648161625117,13.1647927220911,5.55520858389446,13.1254691518098,12.8005817346275,5.42775407866029,9.70847765862942,9.37875650264323,3.79282818877204,9.59184187941253,9.51935519650579,0.153401696813502,15.2001621797681,15.1938118394464,0.0640070574313445,910.897524949387,907.618444859982,14.8398417870604,9.83055965811014,9.83522206731141,0.0334925707853292,10.5642855226994,10.4951643422246,0.168709090848271,10.9139950820804,10.9064822755754,0.0553795319495153,142.52141675435,141.718912091106,1.94719452207286,248.859874488637,248.683467119932,0.837243293963839,1800,1800,0,142.463390844166,142.858022153378,2.25039155632675,155.015787715539,155.06964821741,0.399020204473459,172.993111720756,172.935455877334,0.476097379562854,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/se77x9,38,40,1319,22.1425521866232,19.1013552322984,10.0909224738825,25.220450021103,21.2787473145872,11.4223109956761,1800,1800,0,22.6196132627875,19.7203911989927,10.3181904110956,21.0808984922618,18.2962393630296,9.67372749854068,15.0424392515421,12.6951949987561,6.9510017402868,18.3594343771785,18.3405327256769,0.10050558995738,27.0987783334404,27.0892687495798,0.103515555517828,1800,1800,0,18.3636507573724,18.3633731324226,0.069270564517333,19.9995515886694,20.0124235469848,0.131582379034826,18.7830957508832,18.6767683271319,0.286952693088223,142.64805507645,142.8671705015,1.05125914708865,242.834670399874,242.702159654349,4.33320519789821,1800,1800,0,143.495350201502,143.475964596495,0.871001432498399,155.961406094655,156.382991485298,1.61530084069196,166.23623297222,166.408336546272,1.97993842834851,20.0124235469848,0.131582379034826,18.7830957508832,18.6767683271319,0.286952693088223,142.64805507645,142.8671705015,1.05125914708865,242.834670399874,242.702159654349,4.33320519789821,1800,1800,0,143.495350201502,143.475964596495,0.871001432498399,155.961406094655,156.382991485298,1.61530084069196,166.23623297222,166.408336546272,1.97993842834851
/Smarch/m5272c3,33,41,1323,22.0977476451546,20.9330845382065,8.61078018214473,24.184785829559,23.2652418892831,8.85261265771008,1800,1800,0,21.2675498317182,20.0960792768747,8.3183808065573,20.6196168866754,19.4507296737283,8.07611447026337,15.0064448743314,14.6485610026866,5.76919317630051,18.3220580614358,18.481458036229,0.333500352414059,29.5606293203682,29.6099823713303,0.200868848241097,1800,1800,0,18.5749992515892,18.5636517014354,0.0551728863832398,19.8545986141264,19.7254267297685,0.282902278618147,19.9667209041119,20.1204496920109,0.373357378529706,119.711934651211,118.690351208672,2.01569231454271,202.561950278953,202.000397451222,3.16726901220976,1800,1800,0,123.617526837438,123.849433621392,1.03887303988592,131.776314012036,132.523061677814,1.82100967018572,142.393426775485,142.229599798098,0.741379132570672,19.7254267297685,0.282902278618147,19.9667209041119,20.1204496920109,0.373357378529706,119.711934651211,118.690351208672,2.01569231454271,202.561950278953,202.000397451222,3.16726901220976,1800,1800,0,123.617526837438,123.849433621392,1.03887303988592,131.776314012036,132.523061677814,1.82100967018572,142.393426775485,142.229599798098,0.741379132570672
/Smarch/phycore229x,36,42,1360,19.5040834332258,17.8140570204705,9.40086247123501,22.5964040737599,20.6627613771707,10.8002931311784,1800,1800,0,19.4391416591406,17.8068410418928,9.34746825623779,18.8472151537985,17.1673625707626,9.06596046036011,13.5179541898519,12.2258691340685,6.66173021770716,28.4064420436323,28.3929856624454,0.126955142749145,43.6247549378872,43.6226692106575,0.103996779464221,1800,1800,0,28.4452379052341,28.4487537126988,0.0643916963399181,29.7956067228317,29.7912353146821,0.184874862273224,30.9489116532356,30.8949286844581,0.718351290595079,162.821837103739,163.313641013578,1.49122237674948,284.673367647827,284.884387958795,1.02913427688444,1800,1800,0,169.790488306209,169.596612855792,1.04701670297326,175.541149818823,176.09492768161,1.77113586415232,190.504614220634,189.844523081556,1.9052062293292,29.7912353146821,0.184874862273224,30.9489116532356,30.8949286844581,0.718351290595079,162.821837103739,163.313641013578,1.49122237674948,284.673367647827,284.884387958795,1.02913427688444,1800,1800,0,169.790488306209,169.596612855792,1.04701670297326,175.541149818823,176.09492768161,1.77113586415232,190.504614220634,189.844523081556,1.9052062293292
Smarch/freebsd-icse11.dimacs,30,43,1396,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,21.605591154471,21.8127970453352,0.360229531396893,28.0017452011257,27.9884128328413,0.168713897795849,1800,1800,0,21.6558816835284,21.6662205848843,0.178138743771772,21.7964636991173,21.7954618092626,0.0639854112505401,19.8553962566704,19.9196025766432,0.198667797927564,312.65940915443,309.007100399584,5.69026842137551,617.959606098309,616.043490020558,9.66316993825662,1800,1800,0,310.588553900197,312.918109387159,4.74473952352213,338.994291013926,338.978658035398,3.16082404941294,436.515698536262,439.504937035963,7.72729793941999,21.7954618092626,0.0639854112505401,19.8553962566704,19.9196025766432,0.198667797927564,312.65940915443,309.007100399584,5.69026842137551,617.959606098309,616.043490020558,9.66316993825662,1800,1800,0,310.588553900197,312.918109387159,4.74473952352213,338.994291013926,338.978658035398,3.16082404941294,436.515698536262,439.504937035963,7.72729793941999
/CDL/ea2468,2,44,1408,18.8758834595978,16.3192564565688,10.5362292941989,21.1292648684979,18.7550857886672,10.6160615029304,1800,1800,0,18.6993863587081,16.2466332893819,10.3927564500471,17.9585805261135,15.7588634192944,9.72084094902227,12.6700610692799,11.1972872130573,6.63853321490888,29.1086332155764,29.0875247698277,0.147317260177709,46.1864275036752,45.9200915805995,0.71853774117886,1800,1800,0,28.9206172695756,29.0903709139675,0.391436330574098,31.4088372606039,31.1651177033782,0.484967857005817,31.4735636749119,31.4240709319711,0.339090071610487,41.5039792264253,41.5466014835984,0.29723690712582,68.2746268946678,68.2228579036892,0.344253848646904,1800,1800,0,39.9757069988549,40.0067657548934,0.265528155989464,43.4755184242874,43.4891881067306,0.164218459421227,45.5764982566983,45.5393421668559,0.161200432173041,,,,,,,,,,,,,,,,,,,,,,,
/KConfig/uClinux-distribution,9,45,1580,0.0441263584047556,0.0442981570959091,0.00113954030393385,0.136882519870996,0.135505571961403,0.00501367899791702,0.363437860459089,0.361800044775009,0.026111739132569,0.0455666316300631,0.0458729416131973,0.00126750054136245,0.0507842910289764,0.0506502352654934,0.00158492429548928,0.096646378338337,0.0955136548727751,0.00493295650001046,0.0446591699868441,0.0445807073265314,0.0011826302794718,0.130764952152967,0.129999238997698,0.00378829778957634,0.156594522669911,0.154450135305524,0.00703106949674832,0.0444388242810965,0.0443489607423544,0.00175446899824986,0.0488291216641665,0.0485655497759581,0.00172205165300575,0.109821012020111,0.109645195305347,0.00482582778086771,0.0398052954673767,0.04057702049613,0.00296013324617017,0.121224613562226,0.120655270293355,0.0036664586392601,0.154996032342315,0.154708275571466,0.0017945374793445,0.0410473667830229,0.040866682305932,0.00130734125716218,0.0458604215085506,0.0458983946591616,0.000893568015079964,0.0846748146414757,0.0829467289149761,0.00547916676895456,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/fiasco,28,46,1638,0.027290865406394,0.0269379708915949,0.00214811849597342,0.0729605650156736,0.0727970954030752,0.00466692902224136,0.217741919308901,0.212590921670198,0.0321403989495979,0.0303757327795029,0.0303958486765623,0.00192445546255816,0.0294924928992987,0.029470793902874,0.00260914898823227,0.0557044063508511,0.0560796167701483,0.00266904031834888,0.0313803961873055,0.0314710829406977,0.00211133165482302,0.0789541463553906,0.0772314462810755,0.00463834882892074,0.160468973740935,0.158325279131532,0.00735575711706339,0.0340915634483099,0.0337883476167917,0.00199460199690396,0.0367800421267748,0.0358110386878252,0.00340383020613376,0.0645726679265499,0.064561428502202,0.00121876853135782,0.0357422386109829,0.0357006248086691,0.00151810609755177,0.113631379455328,0.110998867079616,0.00693424033397153,0.167621446922421,0.166357660666108,0.005435698651078,0.03784732632339,0.0380075313150883,0.00323961231063467,0.0408197106420994,0.0396404527127743,0.00450069235179263,0.0911721849441528,0.091690719127655,0.00615327321514785,,,,,,,,,,,,,,,,,,,,,,,
/Smarch/uClinux,43,47,1850,0.0233019649982452,0.0232819765806198,0.00214617154092288,0.0668752917647362,0.0656143873929977,0.00387295361584462,0.0702745448052883,0.0689756609499455,0.00468036449835816,0.0295005168020725,0.0291959624737501,0.00213114088818214,0.0239525955170393,0.0232815686613321,0.00259649730442264,0.0458806680142879,0.0449784640222788,0.0038517389942952,0.024930679127574,0.0250587277114391,0.00224892025298783,0.0694546531140804,0.0687521100044251,0.00419139969094316,0.0724724048376083,0.0708108730614185,0.00457373832345347,0.0302630973607302,0.0297103524208069,0.00185158192487696,0.032587855681777,0.032338485121727,0.00281928709936666,0.0521860643476248,0.0505230184644461,0.00499142931825902,0.0351211803406477,0.0349008981138468,0.000761896787532506,0.117206411510706,0.11440740711987,0.00840576806569265,0.098923479989171,0.0959717892110348,0.00869772428062982,0.0393123178929091,0.0392147786915302,0.0022102696633015,0.042257144972682,0.0405961703509092,0.0040044243512477,0.0921011867374182,0.0943891294300556,0.00595066221935156,0.032338485121727,0.00281928709936666,0.0521860643476248,0.0505230184644461,0.00499142931825902,0.0351211803406477,0.0349008981138468,0.000761896787532506,0.117206411510706,0.11440740711987,0.00840576806569265,0.098923479989171,0.0959717892110348,0.00869772428062982,0.0393123178929091,0.0392147786915302,0.0022102696633015,0.042257144972682,0.0405961703509092,0.0040044243512477,0.0921011867374182,0.0943891294300556,0.00595066221935156
/automotive01/automotive01,44,48,2513,0.135518733561039,0.132091835141182,0.0151882602160882,0.434797909557819,0.434657758101821,0.0176378603189809,109.307503545508,101.046578560025,48.3382633681334,0.140228102952242,0.137668065726757,0.016319757129717,0.129494764655829,0.12688341550529,0.0141566322183528,0.285063212737441,0.284792467951775,0.0120632827721764,0.236835908293724,0.235362125560641,0.00763368533902293,0.750354827642441,0.748837966471911,0.00540693708167542,49.1126132796705,49.0756653044373,0.295733339742216,0.244447940140963,0.241101266816258,0.00969198902045005,0.255109127983451,0.252438427880406,0.0100780809624152,0.510213465243578,0.507465707138181,0.00839074811203409,0.672163655161858,0.673195829614997,0.00945061940149476,2.00387132294476,2.00447314791381,0.0140205331857864,1800,1800,0,0.666136471480131,0.663923075422645,0.00971710417768578,0.934703000187874,0.932531025260687,0.0129880944269662,1.38461795240641,1.38653814420104,0.0131434280933859,0.252438427880406,0.0100780809624152,0.510213465243578,0.507465707138181,0.00839074811203409,0.672163655161858,0.673195829614997,0.00945061940149476,2.00387132294476,2.00447314791381,0.0140205331857864,1800,1800,0,0.666136471480131,0.663923075422645,0.00971710417768578,0.934703000187874,0.932531025260687,0.0129880944269662,1.38461795240641,1.38653814420104,0.0131434280933859
/confidential/automotive03/automotive03b,50,49,4902,0.03533328384161,0.0354856103658676,0.00119644292137093,0.114331844598055,0.111173996701837,0.00801044630451668,0.525215400904417,0.518158676102758,0.0487303626874043,0.0466519603133202,0.0467536319047213,0.00078929529080135,0.0362934412807226,0.0359210912138224,0.00151295167592954,0.0822916955500841,0.0818942096084356,0.00223420133314509,0.0585677701234818,0.0587236247956753,0.0015401891250847,0.155110552310944,0.153637254610658,0.00594336535645812,0.527353547811508,0.527292028069496,0.0016432680194423,0.0695208743214607,0.0693137161433697,0.0018336649661701,0.0770372025668621,0.0769351851195097,0.00150232893003287,0.126820495128632,0.126507014036179,0.00151468585632411,0.0881451094895601,0.0877083744853735,0.00144121707186783,0.287738119289279,0.286963356658816,0.00335861807896726,0.488689605742693,0.486325897276402,0.00953422077747067,0.088273786008358,0.0875481832772493,0.00213890872588517,0.106383851021528,0.106426170095801,0.00066105172820889,0.205855524018407,0.203593708574772,0.00773607039293769,0.0769351851195097,0.00150232893003287,0.126820495128632,0.126507014036179,0.00151468585632411,0.0881451094895601,0.0877083744853735,0.00144121707186783,0.287738119289279,0.286963356658816,0.00335861807896726,0.488689605742693,0.486325897276402,0.00953422077747067,0.088273786008358,0.0875481832772493,0.00213890872588517,0.106383851021528,0.106426170095801,0.00066105172820889,0.205855524018407,0.203593708574772,0.00773607039293769
/confidential/automotive06/automotive06b,53,50,5571,0.0337011145800352,0.0338198393583298,0.00125274694459959,0.117218417450786,0.117090359330177,0.00208805120660168,0.345355480909348,0.338797817006707,0.0278144519620899,0.046853067278862,0.0455546546727419,0.00254488233073076,0.0341487815976143,0.0340187456458807,0.00164806796601756,0.07450454197824,0.0745195038616657,0.00206525082765896,0.0420503650605679,0.0420717168599367,0.00127362123381324,0.122897224053741,0.123073061928153,0.00347550580310251,0.188327881172299,0.18732538446784,0.00429124824967652,0.0531411700695753,0.0531999599188566,0.00111484174055313,0.0538513904064894,0.0537576600909233,0.00182670472544753,0.0825795197486877,0.0825541131198406,0.00122417451382095,0.0867322940379381,0.0863440595567226,0.00222917233380258,0.287834080308676,0.28325180336833,0.0169639086893178,0.293423614427447,0.291956964880228,0.00873397578353928,0.0854396253824234,0.08496886305511,0.00168842374680218,0.100969375222921,0.0998991969972849,0.00330885657515923,0.198199011608958,0.19627864472568,0.00760705620916801,0.0537576600909233,0.00182670472544753,0.0825795197486877,0.0825541131198406,0.00122417451382095,0.0867322940379381,0.0863440595567226,0.00222917233380258,0.287834080308676,0.28325180336833,0.0169639086893178,0.293423614427447,0.291956964880228,0.00873397578353928,0.0854396253824234,0.08496886305511,0.00168842374680218,0.100969375222921,0.0998991969972849,0.00330885657515923,0.198199011608958,0.19627864472568,0.00760705620916801
/Smarch/busybox-1.18.0,24,51,6796,0.101092515960336,0.0876460336148739,0.0289726797260632,0.323354337885976,0.301063695922494,0.0481398126462341,33.8887715601176,11.2583321817219,53.3873160164254,0.101557211726904,0.0875268410891295,0.0303640421245845,0.0979237808287144,0.0855730921030045,0.0243913019348324,0.219029251858592,0.204617662355304,0.0318697628136666,0.0919052950292826,0.0918245483189821,0.00146160978828119,0.29462941609323,0.291003724560142,0.0121238713428149,0.835020615831018,0.833353724330664,0.00755828746292385,0.104357010126114,0.104121459648013,0.00102668819607884,0.112626783549786,0.111892834305763,0.00271647198861253,0.211859047338367,0.208029296249151,0.00991760625153649,0.122194314673543,0.121535882353783,0.00260456028488054,0.430173904597759,0.425633234903216,0.0186676724204616,1.00342445231974,1.00191551446915,0.00674652599117135,0.11928369872272,0.119065009057522,0.00104718780047477,0.130829915180802,0.12685970403254,0.0085633885850772,0.301114695742726,0.297925669699907,0.0103340389769405,,,,,,,,,,,,,,,,,,,,,,,
/confidential/automotive07/automotive07b,55,52,8649,1.18866783775389,1.21050898358226,0.176241348802166,3.89825999937952,3.94749563932419,0.614833921853533,1753.44728435174,1800,117.884297770874,1.2097318328172,1.21339355222881,0.176798189528516,1.18228407785296,1.19089552946389,0.18486853661385,2.17345405250788,2.20883621834219,0.328343173326221,2.22194985114038,2.21957563608885,0.0232556988988896,7.20557540208101,7.09575052559376,0.726091884062722,591.224869340733,588.833279155195,7.08420620891478,2.25644671976566,2.256207998842,0.00970259702871921,2.56377061650157,2.55910287611187,0.0236303307934485,4.65852549597621,4.65324620716274,0.0219135578156657,3.071478625983,3.07169011048973,0.0153369261509439,13.6267950305343,13.6204678397626,0.0305621617276178,310.487328919843,309.70021093823,2.76061539070442,3.1204812001437,3.11968284845352,0.0191065605876839,3.53656923361123,3.53796369768679,0.0130819702705376,8.74544428229332,8.73395993746817,0.0707726145058781,2.55910287611187,0.0236303307934485,4.65852549597621,4.65324620716274,0.0219135578156657,3.071478625983,3.07169011048973,0.0153369261509439,13.6267950305343,13.6204678397626,0.0305621617276178,310.487328919843,309.70021093823,2.76061539070442,3.1204812001437,3.11968284845352,0.0191065605876839,3.53656923361123,3.53796369768679,0.0130819702705376,8.74544428229332,8.73395993746817,0.0707726145058781
/Smarch/uClinux-config,42,53,11254,0.161443453207612,0.136949123814702,0.070723294465039,0.624837664291263,0.536254126578569,0.19391627303951,127.139565607384,35.745216563344,276.247104840624,0.18916061244905,0.154051607474685,0.0807595836875197,0.151199559941888,0.127471571788192,0.0585800117474289,0.369487537518144,0.332794826477766,0.0797260662176604,0.125372008308768,0.122203903272748,0.00674686322726088,0.45943584471941,0.456670457497239,0.0090744115441181,1.19724033720791,1.19601451046765,0.00374726803879028,0.141553431674838,0.138407617807388,0.00758490470228148,0.158390738740563,0.155595140531659,0.00773673838487019,0.320452256426215,0.316968241706491,0.00900488707654972,0.174451006501913,0.169995836913586,0.00870766346288279,0.708575685322285,0.706674363464117,0.00730918230317189,2.81206583917141,2.80544773861766,0.0191478553333696,0.172210611626506,0.168823819607496,0.00854855449560438,0.212289392277598,0.209845177829266,0.00830229056882758,0.501910919845104,0.495691915974021,0.0264786612475467,0.155595140531659,0.00773673838487019,0.320452256426215,0.316968241706491,0.00900488707654972,0.174451006501913,0.169995836913586,0.00870766346288279,0.708575685322285,0.706674363464117,0.00730918230317189,2.81206583917141,2.80544773861766,0.0191478553333696,0.172210611626506,0.168823819607496,0.00854855449560438,0.212289392277598,0.209845177829266,0.00830229056882758,0.501910919845104,0.495691915974021,0.0264786612475467
/automotive02/automotive2_4,45,54,18616,15.4269274525344,0.0202176850289106,41.4584653459449,65.0971190916002,0.0202774293720722,173.222687048992,289.008341661543,0.0183408465236425,666.181722275295,16.1048966087401,0.019887512549758,44.1198634082255,15.4340244351327,0.0201016217470169,41.2697591227464,40.7266600193828,0.0188474040478468,107.201589483581,0.956764682680368,0.956339310854673,0.00430595535839551,4.85609793506563,4.85572909750044,0.0131974264976022,103.488561296761,103.092926517129,1.49083073611602,0.979846696928144,0.979099983349443,0.00549193355659654,0.980950852707028,0.97935195080936,0.00741955308475728,3.01499698877335,3.00535673648119,0.0311469899377758,0.947380385771394,0.94630036316812,0.00394756931540885,6.07693933270872,6.07059325650334,0.0253683243951463,472.587528823018,471.929021622986,2.6026858851929,0.961035494804382,0.958854254335165,0.00616603704649106,1.01657302379608,1.0152283757925,0.00559607601955914,3.7043177536875,3.68057663552463,0.145735276322223,0.97935195080936,0.00741955308475728,3.01499698877335,3.00535673648119,0.0311469899377758,0.947380385771394,0.94630036316812,0.00394756931540885,6.07693933270872,6.07059325650334,0.0253683243951463,472.587528823018,471.929021622986,2.6026858851929,0.961035494804382,0.958854254335165,0.00616603704649106,1.01657302379608,1.0152283757925,0.00559607601955914,3.7043177536875,3.68057663552463,0.145735276322223
/Smarch/embtoolkit,27,55,23516,28.5836701597273,0.0211814660578966,39.1571900138255,33.6568176084012,0.0222276318818331,45.9149226755349,756.010104092509,0.0195907261222601,897.416201925181,27.7353540185839,0.0204848479479551,37.8337713173972,24.9094152572751,0.022316999733448,34.1558432210138,22.6883378314972,0.0208488460630178,30.8442828008815,1.50494398757815,1.50503225624561,0.0166229375536851,5.70706369452179,5.70068133808672,0.032843572460559,166.376078444794,166.00236508064,1.62675793099168,1.53536369241774,1.53697788529098,0.00999439148238787,1.96608132772148,1.96893855370581,0.0148100501918112,4.337047502473,4.3394563999027,0.0228850854218438,2.31819527432323,2.31891611032188,0.017864289615195,11.3212570013106,11.320055635646,0.0351082393855595,1800,1800,0,2.22811835810542,2.22617355175316,0.00963752295287589,2.94082911804318,2.96541719138622,0.0463653476035007,8.06592114962638,8.10408975742757,0.115282222098281,,,,,,,,,,,,,,,,,,,,,,,


==> data/optimizations_pc_unsat.csv <==
Model,OriginalIndex,Index,Features,C2d-all-avg,C2d-all-med,C2d-all-stdev,C2d-recdag-avg,C2d-recdag-med,C2d-recdag-stdev,C2d-rectree-avg,C2d-rectree-med,C2d-rectree-stdev,C2d-wocore-avg,C2d-wocore-med,C2d-wocore-stdev,C2d-wofold-avg,C2d-wofold-med,C2d-wofold-stdev,C2d-womark-avg,C2d-womark-med,C2d-womark-stdev,d4-all-avg,d4-all-med,d4-all-stdev,d4-recdag-avg,d4-recdag-med,d4-recdag-stdev,d4-rectree-avg,d4-rectree-med,d4-rectree-stdev,d4-wocore-avg,d4-wocore-med,d4-wocore-stdev,d4-wofold-avg,d4-wofold-med,d4-wofold-stdev,d4-womark-avg,d4-womark-med,d4-womark-stdev,Dsharp-all-avg,Dsharp-all-med,Dsharp-all-stdev,Dsharp-recdag-stdev,Dsharp-recdag-med,Dsharp-recdag-avg,Dsharp-rectree-avg,Dsharp-rectree-med,Dsharp-rectree-stdev,Dsharp-wocore-avg,Dsharp-wocore-med,Dsharp-wocore-stdev,Dsharp-wofold-avg,Dsharp-wofold-med,Dsharp-wofold-stdev,Dsharp-womark-avg,Dsharp-womark-med,Dsharp-womark-stdev
/Smarch/LLVM,16,1,11,0.0185098513960838,0.0179831106215715,0.00278409738286649,0.021189486309886,0.0211596135050058,0.00300951518162986,0.0201669150590897,0.0197697803378105,0.00275734226229066,0.0199061435461044,0.019504364579916,0.00245000486977781,0.0205841847509146,0.0206936690956354,0.00259642775771787,0.0185781170427799,0.0184784587472677,0.00162333723997674,0.00879833109676838,0.00869671814143658,0.000793242765467334,0.0104489663243294,0.0106795970350504,0.000760724686727787,0.00981792859733105,0.00973155908286572,0.00109657680560485,0.0104573212563992,0.0104019157588482,0.000980210502159503,0.0107470278441906,0.0107960030436516,0.000923273908878587,0.0105004978179932,0.0105093475431204,0.0010279923069522,0.00918124228715897,0.00920611061155796,0.000851024771085806,0.00745719201862812,0.00736754760146141,0.000709145944401801,0.00755236856639385,0.00739158689975739,0.000948920274023889,0.00783995643258095,0.00764546543359757,0.000864238144817523,0.00728418998420239,0.00710350088775158,0.000752077984900317,0.0080354131758213,0.00777255557477474,0.000954050052633163
/Smarch/X264,19,2,16,0.00915916316211224,0.00910132192075253,0.000883153398983658,0.0109809242933989,0.010795246809721,0.00116569836485728,0.00860143333673477,0.00847447849810123,0.00100417882193095,0.00950733698904514,0.00948880985379219,0.0010743319884062,0.0091182141751051,0.00904976390302181,0.000847962312762194,0.00886311270296574,0.00863267108798027,0.00109390745750606,0.00916005566716194,0.00918713957071304,0.000838339927167298,0.0110901491343975,0.0106134582310915,0.001359187133493,0.00987441524863243,0.00991483218967915,0.000709322362693618,0.0106493128091097,0.0104317329823971,0.00103998995553524,0.00973325125873089,0.00977444276213646,0.000722337379024985,0.0098688966780901,0.00994973070919514,0.000890932278029736,0.00968997202813625,0.00978879816830158,0.000899938343974093,0.00809186846017838,0.00810535997152329,0.000926117247431387,0.00774623416364193,0.00748549960553646,0.000972295152252993,0.0083690469712019,0.00831329450011253,0.00105414005803772,0.00761483699083328,0.00751372613012791,0.000864455549214855,0.00810273058712483,0.00798247195780277,0.000967681407125557
/Smarch/Dune,12,3,17,0.00914381824433804,0.00899214670062065,0.00122903561852261,0.0111296699941158,0.0110851656645536,0.0012105393651926,0.00954808555543423,0.00926654972136021,0.00123436845372494,0.0095534809678793,0.009279889985919,0.00113176103772525,0.00952457830309868,0.00937440432608128,0.0011431666693148,0.00995011933147907,0.0098352674394846,0.00124280031329732,0.00915907725691795,0.00908331945538521,0.000809335724739801,0.0104889999330044,0.0103628076612949,0.000971967513061908,0.0110001750290394,0.0109516400843859,0.000351574737010089,0.0111763487011194,0.0110420361161232,0.00114226159090598,0.0109692193567753,0.0109121240675449,0.000745941158685822,0.0103178475797176,0.0101483855396509,0.00123267931366156,0.0101242588460445,0.0100892744958401,0.00108773424003925,0.0086751102656126,0.00851445086300373,0.000977243172420919,0.00918901957571507,0.00902047753334045,0.00133704571794114,0.00869825586676598,0.00862106867134571,0.00111284634648635,0.00795617982745171,0.00783432833850384,0.0009625536505104,0.00847896762192249,0.00833586603403091,0.00112823795099497
/Smarch/BerkeleyDBC,11,4,18,0.00900498479604721,0.00887523964047432,0.000924412230058823,0.0109325157105923,0.0106216240674257,0.00142607361614733,0.00901536166667938,0.00889507122337818,0.00115095102703695,0.00909221440553665,0.00884481333196163,0.00106650720944078,0.00904551953077316,0.00881434045732021,0.00100297195546798,0.0110685408115387,0.011082835495472,0.000516091083541109,0.0092646099627018,0.00909158401191235,0.00107472481244246,0.00965572789311409,0.00936262868344784,0.0013341960300949,0.0107702578604221,0.0108245201408863,0.000981867560117739,0.0107451298087835,0.0105899330228567,0.00106819944230432,0.0104135905206203,0.0103480741381645,0.0011427936868477,0.0100731585919857,0.0100353416055441,0.00155617301384426,0.00951731987297535,0.009526701644063,0.000804396953513516,0.00834385477006435,0.00837153755128384,0.00115745106015872,0.00813028410077095,0.00783690251410008,0.00103711369957058,0.00808309398591518,0.00809484533965588,0.00116542405037697,0.00762191660702229,0.00749689154326916,0.000855121586971316,0.00839920490980148,0.0080606322735548,0.00134211763273117
/Smarch/lrzip,32,5,20,0.00926707349717617,0.00881091877818108,0.00142058879459671,0.0103868594020605,0.0104458853602409,0.00165717059714259,0.00892491966485977,0.00884856283664703,0.00147137508345785,0.010192683711648,0.0101023893803358,0.00158961341750084,0.00889067195355892,0.00871437788009644,0.00119876981115177,0.0102203135937452,0.0100966431200504,0.00136168176478536,0.0107555083930492,0.0104867964982986,0.00144975978951003,0.00993978947401047,0.00945490598678589,0.0015195963669422,0.00970949493348599,0.00966157391667366,0.00178043497892925,0.0107228210568428,0.0102449841797352,0.00159686003209447,0.0109301636368036,0.0109143573790789,0.00124305118684567,0.0107264474034309,0.0105603858828545,0.00157871656174107,0.00974868044257164,0.00943227671086788,0.00162792708907426,0.00820920467376709,0.00808402709662914,0.00123886152574814,0.00921061016619205,0.00898797437548637,0.00187869422363495,0.0078342305123806,0.00788955949246883,0.00124642315465929,0.0100798564404249,0.00955190882086754,0.00167082977828594,0.00916214652359486,0.00881221517920494,0.00126464476881665
/Smarch/HiPAcc,13,6,31,0.0110550666600466,0.0108526647090912,0.000866951730926998,0.0156221912801266,0.0156783517450094,0.00161223718314442,0.0196749743819237,0.0193498786538839,0.00217250712861344,0.0125876621901989,0.0124200005084276,0.00120681885941992,0.0118617292493582,0.01153296045959,0.00187308980128546,0.0115345137566328,0.0113436542451382,0.000908129003556638,0.0112045875936747,0.0109104588627815,0.0012444211931588,0.0138950339704752,0.0144408717751503,0.00103088774401716,0.0191252601146698,0.0186032727360725,0.00171058247239631,0.0139237825572491,0.0135940574109554,0.00196435480093549,0.0114094626903534,0.0110913477838039,0.000985261527239893,0.0118917333334684,0.0112078301608562,0.00158043872485613,0.0132410319149494,0.01314777135849,0.000994118292351565,0.012867830619216,0.0121444296091795,0.00218873778695313,0.0161346371471882,0.0159142445772886,0.00141614114954943,0.0117444625496864,0.0115004200488329,0.00136115658796442,0.0112873175740242,0.0110769160091877,0.00164982327557619,0.0119809282571077,0.0115617346018553,0.00178310747044802
/Smarch/JavaGC,15,7,39,0.00918477080762386,0.00900126248598099,0.000957949907811794,0.0121010088920593,0.0118180047720671,0.00114746043423513,0.0112479040771723,0.0111002400517464,0.000654348143616612,0.0104153347760439,0.0102398935705423,0.00121144117278514,0.00958569251000881,0.00944571383297443,0.00096161377071341,0.0105611473321915,0.010588089004159,0.00110218062054062,0.0100573769211769,0.00971760228276253,0.00110267614547201,0.0132673136889935,0.0130937844514847,0.00102450557296863,0.0126962226629257,0.0125052686780691,0.00128991416763106,0.0114139480143785,0.0112657211720943,0.000977631927085662,0.0106859491020441,0.0103575885295868,0.00134223496890279,0.0109081917256117,0.0108637567609549,0.00103646554973982,0.0113612665981054,0.0113194808363914,0.00125152346593047,0.0106980247050524,0.0105206780135632,0.00161890830714995,0.0109372259676456,0.0107772536575794,0.00185323698364052,0.00985029801726341,0.00961226411163807,0.00132995503336922,0.00880459621548653,0.00882100686430931,0.00136661324200171,0.010055313333869,0.00951902754604816,0.00145355410865673
/Smarch/Polly,17,8,40,0.00965554840862751,0.00954562611877918,0.00117519311062325,0.012628500983119,0.0122162606567144,0.00153318090722526,0.0111535330116749,0.0109625589102507,0.00165294019511261,0.0104964961111546,0.0102218855172396,0.00119161572478651,0.00944454096257687,0.00921265594661236,0.00120487727335033,0.00953088611364365,0.0091271698474884,0.00128388727093063,0.00965057037770748,0.00974358059465885,0.000850261675464575,0.0136620154976845,0.0134269222617149,0.000952405683111662,0.0125162225216627,0.012817619368434,0.00094825225513618,0.0120706780999899,0.0118742659687996,0.00137959115772362,0.0102563419938087,0.0103229489177465,0.000894665500745514,0.0108598458766937,0.0108441188931465,0.000848620172233655,0.0111750687658787,0.0109849814325571,0.00135329342953095,0.010386164188385,0.010227732360363,0.00141787625953166,0.0107231257110834,0.0103435013443232,0.00165419131663122,0.0095377454161644,0.00928636826574802,0.00128159780167469,0.00863747842609882,0.00833642669022083,0.001288292695503,0.00992050297558308,0.00942557491362095,0.00150067117655958
/Smarch/VP9,18,9,42,0.00994276732206345,0.0100045055150986,0.00118935657763913,0.0129307822883129,0.0126920938491821,0.00180017807485867,0.0110581678897142,0.0107152368873358,0.00093869075110637,0.0106450658291578,0.0106498990207911,0.00105202506843097,0.00949601657688618,0.00933350622653961,0.000993284000033095,0.00973863430321217,0.00979341380298138,0.000927028142865775,0.00951211467385292,0.00961777754127979,0.000886915241167398,0.0137062604725361,0.0137250795960426,0.00133574214259536,0.0127946384251118,0.0129836574196815,0.000909915750409978,0.0117962303012609,0.0116209555417299,0.00137311011019892,0.0105214173346758,0.0104363709688187,0.00103535057933653,0.0108721241354942,0.0108047425746918,0.000886100101389008,0.0111363669484854,0.011068245396018,0.000475216081073052,0.0108923501521349,0.0108534898608923,0.00141781001558172,0.0109643102437258,0.0105685871094465,0.001887884526235,0.00978425435721874,0.00972478464245796,0.00124007445195753,0.00866538733243942,0.00859906896948814,0.001106008554177,0.0100075020641088,0.00976191274821758,0.00119894168935486
/Smarch/7z,10,10,44,0.00996020905673504,0.00994531624019146,0.00114634451548387,0.0139354990422726,0.0136287435889244,0.00191083548531554,0.0149586460739374,0.0146268159151077,0.00254752569124462,0.0112167635560036,0.0111266728490591,0.00102973321450134,0.0100600755959749,0.010041743516922,0.00107691109118052,0.0113413695245981,0.0111888200044632,0.000825916581480092,0.011014037206769,0.0106130354106426,0.00169533486490203,0.0129510294646025,0.0128503572195768,0.00168442728306067,0.0150130189955235,0.0145598575472832,0.00181866834153113,0.0122847590595484,0.0120973363518715,0.0015161742674684,0.0113270356506109,0.0110550727695227,0.000945377246226244,0.01136110201478,0.0114769525825977,0.00131992528671551,0.0120136399567127,0.0118178557604551,0.00151991683986713,0.0112740364670753,0.010912336409092,0.00209882354836034,0.0123497415333986,0.0121375415474176,0.0022813505800491,0.0108977824449539,0.0106044355779886,0.00181540908074337,0.00929731920361519,0.00933694094419479,0.00136842791831647,0.0110555770248175,0.0111890323460102,0.00146459788564921
/Smarch/JHipster,14,11,45,0.00937637731432915,0.00906991586089134,0.0011221106955839,0.0146124617755413,0.0141520816832781,0.00229170603788574,0.0144364709407091,0.0142344534397125,0.00114063775071512,0.0112427810579538,0.0114386957138777,0.000774018870203621,0.00963108688592911,0.00948735512793064,0.00085669312438291,0.0114199167490006,0.0111931879073381,0.0013534231186484,0.0103630019724369,0.0104060973972082,0.00104349659704344,0.0152514191716909,0.0147635210305452,0.00174889079186662,0.017907687574625,0.0172675829380751,0.00169347683755852,0.0133883310109377,0.0133374240249395,0.00143978718602431,0.0113266180455685,0.0111243594437838,0.00110473214360843,0.0113564748317003,0.010985741391778,0.00128060697646046,0.0118812717497349,0.0115000139921904,0.00142263017569379,0.0112992192059755,0.0108595285564661,0.00135487839855026,0.0143723618984222,0.0136665590107441,0.00217234407750727,0.0113556528836489,0.0110869165509939,0.00172769975222585,0.00994888715445995,0.00985074788331986,0.00127553613415322,0.0110863135010004,0.0111655872315168,0.000813495775622916
/featureide_examples/berkeleydb,46,12,76,0.0144985482096672,0.0136987064033747,0.00221204639223669,0.0216882499307394,0.0210348051041365,0.00222709182744504,0.0314855200052261,0.0297955181449652,0.0049671364335975,0.0146889600902796,0.0136707182973623,0.00236148352250958,0.0135619823634624,0.012781199067831,0.00210992690390167,0.0175114724785089,0.017080357298255,0.00166953498418443,0.0179512546956539,0.016986632719636,0.00218548935821468,0.0227941913157701,0.0225093457847834,0.00122827510569876,0.0327872969955206,0.033476684242487,0.00286185682645393,0.0176595138758421,0.017697537317872,0.00176932770697016,0.0157450821995735,0.0151786971837282,0.00244501870954552,0.0199160301685333,0.0192637294530869,0.00271878518102874,0.0170937526226044,0.0166640523821116,0.00271219986197354,0.0201374894380569,0.0198822915554047,0.00277997041861586,0.0411705423891544,0.0414747204631567,0.0035672859895639,0.0135741762816906,0.0133831240236759,0.00181770113818863,0.0139987098425627,0.0138606559485197,0.00250873794444182,0.0175178547203541,0.0174930542707443,0.00240556131703338
/Smarch/axtls_2_1_4,23,13,94,0.0130473386496305,0.0130679551512003,0.00122497895857768,0.0226346489787102,0.022659856826067,0.000784055205879669,0.0379049339145422,0.0381420888006687,0.00379379882920027,0.015339829698205,0.0152668282389641,0.00165165020985043,0.0116069746762514,0.0114571060985327,0.0013476527334745,0.0150486008822918,0.0148194450885057,0.00175165510750043,0.0141908276081085,0.0141508094966412,0.00170265660178591,0.0247002381831408,0.0242283809930086,0.00199267372009959,0.0347379953414202,0.034617418423295,0.000735536550937051,0.0184635898470879,0.018257163465023,0.00194101814888679,0.0139646655321121,0.0139736998826265,0.000610228297471785,0.0170812848210335,0.0167580861598253,0.0016122221066682,0.0158874601870775,0.0156257133930922,0.00165879972525464,0.0218058580160141,0.0216728877276182,0.00213740471324551,0.0399411106109619,0.0394022483378649,0.00227165159660573,0.0168313088268042,0.0169460587203503,0.00122192789582752,0.0143418646603823,0.013945559039712,0.00158439150670458,0.018307401239872,0.018163874745369,0.00187871391667122
/KConfig/axTLS,4,14,96,0.00977816790342331,0.0098207164555788,0.00127738175878351,0.0165349786728621,0.0165507141500711,0.00148793285735416,0.0167048047482967,0.0162787139415741,0.00274845032823555,0.0115070303529501,0.011149937286973,0.00193449895394605,0.0102146857231855,0.00986566953361034,0.00132311082612557,0.00979370720684528,0.00919156521558762,0.00147346135883743,0.0101583532989025,0.0101312175393105,0.00150056340432142,0.0161518424004316,0.0157156810164452,0.00204781984731384,0.0177378913760185,0.0175822526216507,0.00197726232614652,0.0139844932407141,0.0132030081003904,0.00240167076792244,0.0112915542721748,0.0111242290586233,0.00165148640123243,0.0101861637830734,0.00987424328923225,0.00137854873490928,0.0127619507908821,0.0118294078856707,0.00193481755380074,0.0155767902731895,0.0148442145437002,0.00230920206106492,0.0172632405906916,0.0170930940657854,0.00275446141437299,0.011308471634984,0.0109552666544914,0.00208767136832681,0.0105058389902115,0.0103632509708405,0.00202080536836094,0.0134418053925037,0.012124253436923,0.00282612239044825
/Smarch/fiasco_17_10,29,15,234,0.0179482071846724,0.0175570659339428,0.00176305111170864,0.0466982661932707,0.0458930172026157,0.00220678954530177,0.134357031434774,0.135041318833828,0.0152598757446359,0.0244260520488024,0.0241173431277275,0.00207329387231886,0.0180992845445871,0.0176026746630669,0.00164990262863814,0.0243952096998692,0.0239127464592457,0.00212120277961227,0.0256200987100601,0.0254100505262613,0.00190811858664186,0.0643167074024677,0.0638942886143923,0.00160204938096709,0.197653382867575,0.197155913338065,0.00355649092596849,0.0342226637899876,0.0342781357467175,0.000618276438520572,0.0266690733283758,0.0262997131794691,0.00142967613059573,0.0336172257363796,0.0335387103259563,0.00107023663490921,0.0223353043943644,0.0226679127663374,0.00187430142950679,0.0416944478452206,0.0411121379584074,0.00230531303354501,0.0987582713365555,0.0954566560685635,0.00868429979091579,0.0234296415746212,0.0229434538632631,0.00185997944568413,0.0210373912006617,0.0203240383416414,0.00202950777336981,0.0290154162049294,0.028608325868845,0.00215665220528144
/Smarch/uClibc-ng_1_0_29,41,16,269,0.0200262190401554,0.0201360620558262,0.00114162145743092,0.0533705515414476,0.0526981707662344,0.00219029051742365,0.520647538006306,0.511263893917203,0.0614585207877913,0.0281442122906446,0.0281744170933962,0.0025739696300575,0.0191176534444094,0.0188799612224102,0.00151804273452042,0.0247217810153961,0.0244288835674524,0.00169249523179123,0.0261795993149281,0.0258349813520908,0.00178659558891023,0.0661950970441103,0.0661461092531681,0.001331903519456,0.461066912338138,0.457341235131025,0.0126149507760941,0.0356967618316412,0.0355363916605711,0.00157826013143641,0.0259272878617048,0.0251203197985888,0.00202342610746439,0.0306765618175268,0.0302374921739101,0.00151765626428469,0.0266568371653557,0.0263698939234018,0.00118151287340981,0.056154171526432,0.0558477360755205,0.00125735214312698,0.307831084281206,0.302555559203029,0.0190356368889443,0.0251916611939669,0.02490234375,0.00155523882121116,0.0255512322485447,0.0253264252096415,0.00133235692260893,0.040363245010376,0.0400586798787117,0.00232716999486418
/KConfig/uClibc,7,17,313,0.0117897694557905,0.0114568788558245,0.00159525476811366,0.0635172002762556,0.0586598291993141,0.0100047326460309,1.07235434211791,1.01294497400522,0.291173964975046,0.0349405287206173,0.0347332786768675,0.00452831061260818,0.0116246880590916,0.0116160195320845,0.000864242118817161,0.0149875244498253,0.0143810678273439,0.00224859792142207,0.0194866265356541,0.0194230731576681,0.00138062074291103,0.0920519660413265,0.0910320039838553,0.00346094438008162,3.12290725007653,3.09048296511173,0.235224032515148,0.0585638861358166,0.0583374556154013,0.00121773190412487,0.0210018499940634,0.0207834560424089,0.00116763320204628,0.0215927158296108,0.0219840686768293,0.00117437509273486,0.0350134782493115,0.0349945798516274,0.000941497122989026,0.0652897153049707,0.0653168372809887,0.00131534416444716,0.501181951239705,0.499627288430929,0.00497381306171979,0.0350975082069635,0.0350524242967367,0.00042630109140383,0.0324811723083258,0.032748244702816,0.00250652448579615,0.0477428248524666,0.0470285713672638,0.00283343026966871
/Smarch/toybox_0_7_5,40,18,316,0.0109162237495184,0.0109449289739132,0.000885173083695422,0.028895757868886,0.0283423513174057,0.00193475171081936,0.0367339743673801,0.0363267865031958,0.00429082464731751,0.0154910083115101,0.0155687835067511,0.00141646680851948,0.0109216629713774,0.010945051908493,0.00105621830102671,0.0139245583117008,0.0135738123208284,0.00200484705544092,0.0116282138228416,0.0117719359695911,0.00112158765872205,0.0287199991196394,0.028632327914238,0.001247106129905,0.0295184671878815,0.0297336615622044,0.00178371909095913,0.0173213614523411,0.0170487239956856,0.00188645424501154,0.0120762419700623,0.0120741240680218,0.00114710554572139,0.0134808742254972,0.0134218726307154,0.00126475220998874,0.0142435041815043,0.0143755059689283,0.00148762335574034,0.026624474003911,0.0260194148868322,0.00183151310532449,0.0275273713469505,0.0275527220219374,0.00147035859938068,0.0142385726422071,0.013347314670682,0.00242221208563374,0.0146962239593267,0.0143987610936165,0.00202515726078039,0.0222041095048189,0.0220211409032345,0.00214033138448603
/KConfig/uClinux-base,8,19,380,0.011658942848444,0.011358505114913,0.00122373608297683,0.0688441764563322,0.0675223469734192,0.00526499567612391,1.89571638785303,1.92631930671632,0.442324641856425,0.0341396030783653,0.0338507816195488,0.00218958639271974,0.0128718182444572,0.0124127641320229,0.00175961655622819,0.0157767054438591,0.0151255540549755,0.00208123452941732,0.0149210470169783,0.0149590093642473,0.00118186574184186,0.0647440478205681,0.06444001942873,0.00250965584435444,0.305973360911012,0.30504964850843,0.00443724533356283,0.0351483928412199,0.0347582865506411,0.00154485514196317,0.0168535149842501,0.0164345782250166,0.00134382617502182,0.0174341667443514,0.0171603746712208,0.00122866646086511,0.0343264570832253,0.0341325309127569,0.00170944462338267,0.0685349889099598,0.0673911403864622,0.0040895679351095,0.686430107355118,0.684755885973573,0.00608045075598522,0.0327322019636631,0.0327225495129824,0.000907044206053666,0.0329325845092535,0.0326659586280584,0.00289000119581595,0.0498425198346376,0.0494938772171736,0.00117442053458532
/confidential/automotive03/automotive03a,49,20,384,0.0107908376306295,0.0108154322952032,0.00101830348501913,0.0300385933369398,0.0303991120308638,0.00238159658792332,0.0959114072471857,0.0930729489773512,0.0187798871442894,0.0178594441711903,0.0176587235182524,0.00181979416367611,0.0102648768573999,0.0101504661142826,0.000960526528664142,0.0114667173475027,0.011358130723238,0.00121427847457188,0.0129353712499142,0.012999938800931,0.000977656243030807,0.0358970476686955,0.0347942560911179,0.00357089294916095,0.107436596006155,0.106928244233131,0.00252301530367527,0.022557036280632,0.0225636623799801,0.000864460900850025,0.0133050020039082,0.0124636963009834,0.00201089533286614,0.0124416664242744,0.0121442340314388,0.00174181669674483,0.0198733247071505,0.0200462322682142,0.00100957988165362,0.0350032759457827,0.0348365809768438,0.000564224016304722,0.168765738084912,0.167359406128526,0.00693554402316402,0.0197210647910833,0.0192365702241659,0.00262398189189261,0.0197537173330784,0.0191739499568939,0.00249940237936704,0.0304087723791599,0.0308494661003351,0.00274374402851588
/confidential/automotive06/automotive06a,52,21,449,0.0105204948782921,0.010600620880723,0.00111094321411933,0.0365853764116764,0.0363876633346081,0.00118403462788219,0.0784110683947802,0.0781481079757214,0.00539232160954231,0.0187147034704685,0.0185112077742815,0.00096386275567137,0.0109944231808186,0.0108449142426252,0.00116680643960883,0.0115917315334082,0.0115904919803143,0.000942920332890402,0.0141867429018021,0.0134718585759401,0.00194038199204358,0.0424715699255467,0.0429986082017422,0.00153853937691959,0.0937166053056717,0.092547632753849,0.00507523818351936,0.0242260403186083,0.0241617932915688,0.000783873786447706,0.013418836966157,0.013185627758503,0.00138172343495821,0.0134109282493591,0.0135417636483908,0.000944376899637944,0.0272117804735899,0.0271036364138126,0.0015708222666433,0.0537510631233454,0.0530019551515579,0.00427501890560003,0.568960955142975,0.567818937823176,0.00577691360949823,0.0252016397565603,0.0246467720717192,0.00153450478098476,0.0281071108579636,0.0276353321969509,0.00214305826638882,0.0444694707542658,0.0441807918250561,0.00157117639387759
/confidential/automotive04/04,51,22,531,0.0130357746779919,0.0126392375677824,0.00159098749800559,0.102856356725097,0.106250647455454,0.00953928630665577,9.73993709594011,11.9927246533334,6.13905555838831,0.0474081597477198,0.0486631598323584,0.00482620153359137,0.0136193490028381,0.0132474023848772,0.00168108339934987,0.0167720057815313,0.0169713422656059,0.000946405666313454,0.0213720692694187,0.0215407572686672,0.001008956174571,0.0926227124780416,0.0916046928614378,0.00455583970438765,0.6118600012362,0.610347338020802,0.00486168094304395,0.0466508606076241,0.0462886095046997,0.00178376872382243,0.0194178610295057,0.0193861685693264,0.00160154195791292,0.0212711552530527,0.0215269569307566,0.000967713077124987,0.0309093501418829,0.0314874723553658,0.0014120950064129,0.0708756931126118,0.0708748884499073,0.00104366911366191,0.436637914329767,0.434853330254555,0.00733331111408499,0.0289798494428396,0.0289718583226204,0.00168093913442928,0.0307778232544661,0.0305387116968632,0.00218458141870816,0.0548837308585644,0.0563441179692745,0.00422424170790737
/Smarch/toybox,39,23,544,0.0101005115360022,0.00995548069477081,0.00126531750074433,0.0261042837798595,0.0260396264493465,0.00224916366212783,0.0362417665868998,0.0353155005723238,0.00293018122948354,0.0155037825554609,0.0153172500431538,0.00214525309306294,0.00968838192522526,0.00960375368595123,0.00125461591092723,0.0116908061504364,0.0114829372614622,0.0017157328170874,0.0111801860481501,0.0113757960498333,0.00119442536614898,0.0271993400901556,0.0269141104072332,0.00263919678732059,0.0304619552195072,0.0305692069232464,0.00198702952430586,0.0169109645485878,0.0164924394339323,0.00240933340473777,0.0119283448904753,0.0115318037569523,0.00160837556625205,0.0123151091486216,0.0118033867329359,0.00195705786452283,0.01743507578969,0.0167609285563231,0.00276286813143855,0.0364993667602539,0.03555110655725,0.00334460549780612,0.0385337607562542,0.0367507301270962,0.00488369357676076,0.0157879763841629,0.0152066983282566,0.00279687522663191,0.0165394145995379,0.0164221078157425,0.00241255240164643,0.0331239848583937,0.0334673542529345,0.00247457792643802
/confidential/automotive07/automotive07a,54,24,581,0.0235139665007591,0.0238336734473705,0.00282405723294429,0.187982393354177,0.186955889686942,0.0249610559514485,15.1928204349428,12.8239929713309,6.33089213512735,0.111978262588382,0.112201295793056,0.0196276177379521,0.0232789484411478,0.023251686245203,0.00283369044858302,0.0263550972938538,0.0263389833271503,0.00260951484543184,0.0443043018877506,0.0436681862920523,0.00214626777444804,0.289946884438396,0.288043102249503,0.00716567798672716,5.98524906925857,5.90170415490866,0.533966408846663,0.135024980679154,0.130336089059711,0.00905934594045957,0.0463375920057297,0.0460833180695772,0.00210910873595792,0.04888941206038,0.0487436801195145,0.000962291562254682,0.124213850796223,0.123859405517578,0.00170972907450855,0.245117826238275,0.244110794737935,0.00451138914528992,25.8603504289687,25.7880518473685,0.341361529501685,0.117379284575582,0.122451610863209,0.0085423706501332,0.12583233974874,0.121317131444812,0.00924973951251304,0.178748552948236,0.178381990641356,0.00323497502939922
/confidential/automotive03/03,48,25,588,0.012473484352231,0.0121886152774096,0.00179344672084028,0.0755844852328301,0.0732116363942623,0.00811112099878774,4.16837433442473,4.15308511443436,0.390626347911772,0.0333235878497362,0.0328116565942764,0.00374956317720566,0.011178457736969,0.0109491981565952,0.000565827389008377,0.0144643718004227,0.0143278483301401,0.00145129573704,0.0232075447589159,0.0227969121187925,0.00134430679999302,0.123809082135558,0.123378947377205,0.00352253963306607,5.4072435900569,5.39559867605567,0.034211627022832,0.0581342789530754,0.0576182529330254,0.00253671701143296,0.0225748574733734,0.0222482178360224,0.00183880789664315,0.0217205391079187,0.0217560902237892,0.000520880864466914,0.0458637161552906,0.0456253699958324,0.00197009971747559,0.121625622585416,0.119068128988147,0.0072535970835719,4.11895931445062,4.11861127614975,0.0326070381480959,0.0441077965497971,0.0439501386135817,0.00316551292569446,0.0506777671724558,0.0487223975360394,0.00521337396944399,0.0870231559127569,0.0842372812330723,0.0062800139357405
/Smarch/axTLS,22,26,684,0.0110805185884237,0.0108598582446575,0.00142196389989813,0.0434058870375156,0.0435668751597405,0.00256296595545756,0.159838531538844,0.151906665414572,0.0292077711692095,0.0217303231358528,0.0216714311391115,0.00213499899234945,0.0113112219423056,0.0110670048743486,0.00163300880595943,0.0119562782347202,0.0115895457565784,0.0019460036110392,0.01198182977736,0.011719549074769,0.00184221441639356,0.048911504894495,0.0480999387800694,0.00435221651174894,0.143871082738042,0.143188439309597,0.00336601377211973,0.0248812048882246,0.0245817061513662,0.00250950761933766,0.0137159159779549,0.0135428477078676,0.00252444032011372,0.0146313582360744,0.0141585916280746,0.0018184011847064,0.0218798994272947,0.021897105500102,0.00223709467176165,0.0491005453467369,0.0482755918055773,0.00287380948331577,0.0994213409721851,0.0979325622320175,0.00473203655299655,0.0234553911536932,0.0230994522571564,0.00181613699797631,0.0233342012017965,0.0230364110320807,0.00169819673531851,0.0429341154545546,0.0426297448575497,0.00227587605407344
/financial_services/financialServices_2018-05-09,47,27,771,0.0938139633089304,0.0898388810455799,0.0120428978120517,0.304341774731874,0.296799495816231,0.031466946221002,16.0447265852988,14.9123092070222,6.11434867669991,0.110819952264428,0.106846142560244,0.015264695266323,0.105297386273742,0.10256764665246,0.0109368234940976,0.163916837200522,0.158192075788975,0.0165407898032169,0.124213298261166,0.124340437352657,0.00245874070662017,0.392316282987595,0.387813126668334,0.0164564762609893,3.35524333827198,3.32080382294953,0.222077091214956,0.13899933591485,0.134690219536424,0.00941916113371811,0.154435739666224,0.150144079700112,0.00972930939275852,0.219600331932306,0.217704160138965,0.00643023667931951,0.172792603075504,0.169271789491177,0.0089602945601834,0.568793646991253,0.562560213729739,0.0166413387937846,5.83221558578312,5.8211619798094,0.0441720225273189,0.17126469142735,0.167174743488431,0.00974873448088883,0.231310165300965,0.228633312508464,0.0102299788172231,0.411210893690586,0.407822018489242,0.0108257325237744
/KConfig/busybox-1.18.0,5,28,854,0.0190610720217228,0.0191485714167357,0.00135124029662522,0.105951959043741,0.105604995042086,0.00233010225399228,0.361243081092835,0.352955779060721,0.0535604434943163,0.0338209391385317,0.0343648511916399,0.00218912615417195,0.0188951582461596,0.0186750814318657,0.0015828854503544,0.0273813198506832,0.0272464342415333,0.00202094135211779,0.021491107866168,0.0217552073299885,0.00108162762306357,0.103290258571506,0.101659636944532,0.00590800777076904,0.197614016905427,0.194172458723187,0.00969526712517866,0.0378074458241463,0.0365606658160687,0.00307430368788402,0.0230240227282047,0.0224836189299822,0.0017110993959412,0.0295979768782854,0.0295996572822332,0.000990950548592147,0.0349488597363234,0.0347750224173069,0.00111104602799022,0.11226344242692,0.111800102517009,0.00217533569552903,0.235300947353244,0.230488270521164,0.0130803171901399,0.0338128674030304,0.0344150569289923,0.00245131172111745,0.0314494631439447,0.0315066631883383,0.00294985728602211,0.0707654206454754,0.0707631967961788,0.00132498373182683
/Smarch/busybox_1_28_0,25,29,998,0.0937648043781519,0.0893979780375958,0.0185870270353872,0.298790518641472,0.294008631259203,0.0480728123081378,82.9294475447387,62.9420542437583,55.5616825194039,0.128675588592887,0.123947767540812,0.0293672727604587,0.0919395185261965,0.0890929084271193,0.018731337122769,0.11964899212122,0.113992055878043,0.0193833039288951,0.0646369262039662,0.0643886085599661,0.00147259213888114,0.216124305725098,0.212390467524529,0.013940461742266,5.91043371587992,5.89962694048882,0.0293796888667987,0.0903246218711138,0.089689863845706,0.0024877278506913,0.0698367703706026,0.0698981564491987,0.00163997693094653,0.0971853852272034,0.0981576014310122,0.00405069626343952,10.9958241596818,10.9891218170524,0.0605522745305923,27.7997122187167,27.7339159436524,0.266709001038637,1800,1800,0,11.1446563800424,11.1381867211312,0.0466787510603306,11.4222157026082,11.4247900862247,0.0293674676840968,19.9754254096746,19.8383897747844,0.792259939694881
/CDL/am31_sim,1,30,1178,7.44830379575491,5.64062189683318,5.00557473088834,15.2167906425893,12.100086517632,9.36294395269357,1788.603821567,1800,75.4505867430094,12.3167370407283,9.42981857806444,8.39804229906011,6.88452762767673,5.34612035192549,4.57822474064498,4.95416497550905,3.91676784865558,3.17946359156429,2.32531802676618,2.32930138334632,0.0214150960249352,6.43981569834054,6.44207960739732,0.0227866818954374,286.507685365006,288.698556957766,5.26695406806568,3.72666537620127,3.76886673085392,0.07854416881715,2.39399870090187,2.39572251401842,0.0110322268957356,2.48820521704853,2.48259392566979,0.0315448132768283,11.5872930494696,11.5837678741664,0.0865321170295869,22.3272883614153,22.3359465766698,0.115982211642095,1800,1800,0,11.0051287668198,11.0059088394046,0.0477413817436535,11.377943777293,11.3802287057042,0.027248318184224,14.2470816722512,14.2196789178997,0.21384269018988
/KConfig/embtoolkit,6,31,1179,0.0169547515362501,0.0146508477628231,0.00795051040296868,0.162632489874959,0.121353268623352,0.132884184193141,5.16006028719246,0.899783248081803,7.44566148676425,0.0617286306619644,0.0435099266469479,0.0604028335406,0.0172374325990677,0.0149805936962366,0.00803022418068424,0.0313653125613928,0.0264007952064276,0.0175150884805895,0.0189468001574278,0.0186120849102736,0.00185385334963891,0.119691406190395,0.117499358952045,0.0060595649753743,0.329237813875079,0.328284371644259,0.00389820865034082,0.0464342846721411,0.0455651264637709,0.0022921766092828,0.0215091523528099,0.021289711818099,0.0015448280177162,0.0291234102845192,0.0288580078631639,0.00159490558695964,0.0658788570761681,0.0651523843407631,0.00207401285554491,0.219085740372539,0.217959376052022,0.00650516730353502,0.314226754978299,0.314284484833479,0.00479175504570978,0.0642801453173161,0.0638222675770521,0.00220659433655546,0.0666197053343058,0.067617479711771,0.00269541423808035,0.158862589597702,0.157896755263209,0.00493620391934569
/Smarch/ref4955,37,32,1218,7.87390798002481,7.64091102220118,2.64489282386136,14.4678776152432,14.1048233807087,4.33314792858028,1800,1800,0,12.4967733520269,12.1647022757679,4.01064639357981,7.23414047956467,7.03297764249146,2.33249907288772,4.88182353511453,4.7570738196373,1.5522276166863,20.1201309527457,20.2281325217336,0.239710850164266,47.4746398190409,47.7881343141198,0.7024964788142,1800,1800,0,30.2437276317924,30.2554556000978,0.107230288409476,20.776084389165,20.7638668231666,0.107943182719321,20.325575908348,20.3147581480443,0.13508045566247,70.6436197917163,70.6547148581594,0.301900369224594,130.322867657319,130.371134795249,0.416784370226692,1800,1800,0,72.5727992593497,72.5731160808355,0.338360623681165,72.9425053854287,73.0256044548005,0.30139170642679,92.6782025315613,92.5727413464338,0.335517729463076
/Smarch/ecos-icse11,26,33,1244,14.0875105755776,13.0988024920225,4.45657485972271,23.7863334129006,22.0750587303191,7.20653260962874,1800,1800,0,20.040017157048,18.6733269691467,6.3151379689348,13.0900143376738,12.4170394726098,4.02899491004878,9.10245606839657,8.52178490906954,2.85434031902124,11.5157517106831,11.513562085107,0.0471203417500599,27.3241328986734,27.0927687231451,0.479207383585348,1321.97184763506,1330.47022777982,30.7247542698446,15.5114375278354,15.4979039747268,0.0965745931686714,11.8190818726271,11.8217218313366,0.0416793454734565,12.4541214989871,12.5309739205986,0.1941344566296,303.048281671032,301.794685864821,3.17057928658758,515.325184813961,513.022050317377,8.28602649747494,1800,1800,0,301.458793548495,303.251902740449,5.09482987093587,313.163294562697,311.166317651048,5.4689524754041,355.637162857056,354.275655377656,4.94698598170642
/Smarch/pati,35,34,1248,10.6992944454402,10.522841302678,3.37057731164045,18.500279020071,18.4843202754855,5.54352078711148,1800,1800,0,15.0444783846289,15.0360006131232,4.67310546230387,10.1139574903995,10.0490165688097,3.18962073153026,7.16650190085173,7.14982572756708,2.23941171067874,9.10065211117268,9.10043235309422,0.0447787457375943,17.7566489937156,17.7442451268435,0.0728947800224582,1800,1800,0,11.9747738248855,12.0376923438162,0.181915385077991,9.46974028095603,9.46707429923117,0.0425631702891394,9.25925033949316,9.34253481216729,0.181708145995362,77.8677469005436,77.8485517725349,0.418716369086942,144.294004202262,144.257597027347,0.585913016546913,1800,1800,0,80.9879067213833,81.1442360579968,0.6325259965406,85.4118733605743,85.3464851565659,0.346785675356506,101.585617764145,101.494538165629,0.611864712781476
/CDL/p2106,3,35,1262,7.44550614334643,6.48791980557144,3.71045415119695,16.5007490355521,14.8500052951276,7.89261097028401,1800,1800,0,13.5491936079413,11.9626411870122,6.75297558388593,7.05504767559469,6.22921838611364,3.52136676335992,5.05648424915969,4.52666516602039,2.46126720319127,5.6751752730459,5.67678763531148,0.035544325817086,17.3172583116591,17.3259525969625,0.054142616042933,936.138344421461,946.219315636903,19.7701117287501,9.4163536067307,9.40235846489668,0.0744742340912109,5.86842886462808,5.87077902816236,0.0250859192359667,6.06120235316455,6.06026739440858,0.0291090299421744,19.2798554243147,19.3226247020066,0.163181128013537,34.7091131925583,34.4758120793849,0.425441559531495,1800,1800,0,18.2560379924625,18.2541153728962,0.0482507564441154,18.7273533495516,18.7445927541703,0.074774120455046,22.875294014588,22.7676287516952,0.29409832198849
/Smarch/integrator_arm9,31,36,1267,20.3552057603002,13.7121575716883,25.1335982603005,34.792924669385,23.8827690463513,43.0835372896169,1800,1800,0,28.8872155950218,19.2105912044644,36.5402990285181,19.1779098012298,13.0674324519932,23.59155923541,14.1616996704787,9.49451319687069,18.2128417437665,5.19360221676528,5.19710723496974,0.0307728390367581,12.3170598053932,12.312886249274,0.0450389243127704,504.103259033859,497.524946050718,39.1029505292141,6.78155990771949,6.78042987547815,0.0324170963620528,5.37938988767564,5.38226502761245,0.025074195088655,5.989662976861,5.97977910004556,0.0623066293837223,152.124744359851,152.001377746463,2.70016416397288,273.509685828984,270.852153431624,4.4734194366606,1800,1800,0,142.95616399996,142.366246163845,1.80425132170806,159.663920798525,163.184586834162,5.22171442647507,191.857299651057,192.75387715362,2.04593450214637
/Smarch/olpce2294,34,37,1274,13.2178660811484,12.2830256670713,5.75468397631394,22.9346167639643,21.3730157893151,10.0206745251514,1800,1800,0,19.4068685094267,18.011081809178,8.82136244060897,12.4003525057435,11.6977881807834,5.53521476014964,8.71990374937654,8.15365215949714,3.88539880802934,11.0609529132396,11.0574927721173,0.0636247804677512,23.9109636169672,23.6831283532083,0.418960146902953,1800,1800,0,15.6345206788182,15.7376164123416,0.273307602952807,11.7191481733322,11.7134486641735,0.0683215560474639,11.7484294141084,11.752461232245,0.0445639869994727,157.986442348212,157.079607626423,2.07178354255036,285.099597082883,284.735510276631,1.93764583513668,1800,1800,0,161.105544611439,163.410886125639,5.02477106146947,173.668839061633,173.649549029768,0.56102655069652,204.74119250305,205.692141221836,2.13039160449209
/Smarch/adderII,20,38,1276,11.5446786771715,11.330266488716,5.58012392437912,18.3709800440073,17.6104974281043,8.26685175899058,1799.57473703563,1800,3.00706325892012,15.5037289436162,15.1446100343019,7.47916457470142,10.5013106563687,10.0014503933489,5.07079215326931,8.18192361220718,8.06479640677571,3.87376424097362,13.9876030366123,13.9766307938844,0.0509226476614076,31.6436636636406,31.8457602374256,0.476425779454518,1800,1800,0,18.3469110324234,18.3585918787867,0.0680594473473866,14.4393052588403,14.4209297522902,0.0980466145577537,15.2440874048322,15.138677790761,0.568674697990602,122.387714583352,121.567023290321,1.79206726812101,216.436227084249,215.80862008594,2.05809732558045,1800,1800,0,119.010784984827,119.062509236857,0.579555828456461,126.359118007198,127.782542677596,2.43625005960034,150.604534196928,150.089592933655,2.49356681060097
/Smarch/at91sam7sek,21,39,1296,7.13536046668887,6.7363188508898,2.85107824791067,15.837014041245,15.7955879531801,6.21125368816493,1800,1800,0,12.4790163826197,11.8072800897062,5.13723907188809,6.77385632827878,6.65266725234687,2.79124882808259,4.81672461688519,4.77894455939531,1.87136949448586,5.45871458865702,5.45569974929094,0.0192390209819368,15.3040215609968,15.3081466257572,0.0580772627503836,942.596062982827,944.243290530518,14.9714907870555,8.85363193407655,8.85600868239999,0.0419546972470967,5.7562457600981,5.75398588553071,0.0257950095768151,5.83540440008044,5.89577264152467,0.115600498340186,141.364360025376,140.778956450522,1.72876732004331,245.926422619522,245.824058301747,1.32884860669795,1800,1800,0,139.063147937134,138.012650882825,1.76752080421452,148.301541694552,148.380735054612,0.55435238933186,175.097600012496,175.640435405076,3.1659474269427
/Smarch/se77x9,38,40,1319,11.5450392960757,9.75051682069898,5.24075661209176,25.8344711898267,21.9211616236717,12.3409346663308,1800,1800,0,20.6608751100302,17.5530326347798,9.48821877929247,10.7477024067938,9.48590755276382,4.92989894844845,7.98921626098454,6.81852416694164,3.6786784952846,9.97207398466766,9.97250984981656,0.0346265655839578,28.2573512868583,28.4442651886493,0.400919115636739,1800,1800,0,16.2725921136886,16.2434373497963,0.138239174623344,10.7930997565389,10.7975585833192,0.0585658376760756,11.2453594282269,11.2489833217114,0.0437074577647479,128.96614763245,128.285721594468,1.33682164239693,238.448405424654,238.585601985455,0.870106655468125,1800,1800,0,125.514570596293,125.10272603482,1.87793088379142,134.671698760912,134.782766262069,0.603181923379847,169.446283469871,169.337858691812,3.25491703344968
/Smarch/m5272c3,33,41,1323,13.9100268487632,13.5453989822418,5.39469163898675,24.7458578299731,24.3985478766263,9.2093504072218,1800,1800,0,20.0866270712763,19.8638905938715,7.93011391895556,12.9797133050114,12.5224582124501,5.13228047071203,9.25646665543318,8.88946052081883,3.49427979347101,11.8113149922341,11.7749826088548,0.135041465908052,29.9431097441167,29.8845813702792,0.256206215803973,1800,1800,0,16.8030122663081,16.8011818006635,0.07804185550216,12.7115298390389,12.6970358937979,0.135672491119865,13.579527836144,13.5768357999623,0.0542488913381864,112.159036568552,111.764055741951,1.42729279576378,206.020950879678,206.900241991505,4.22623585565707,1800,1800,0,108.362081051096,108.369868813083,1.30279461054108,121.535675111786,121.766341969371,0.854391136888694,147.67066200152,147.695592740551,0.293831424234387
/Smarch/phycore229x,36,42,1360,8.40222771912813,7.53870115987957,4.08534189338245,22.6085987947136,20.4095787219703,10.8401514511193,1800,1800,0,18.3784511297941,16.5318598356098,9.10917582794806,8.08007776737213,7.26999700069428,3.91012644854439,5.59383100412786,5.09823349118233,2.76849208031331,13.7677540946007,13.8387627638876,0.173254563729445,44.8428623199463,44.3800513017923,0.862727897844435,1800,1800,0,25.0040853571892,25.00707549043,0.104363304329165,14.3042440359294,14.3008548561484,0.0603240018285254,15.1516834194958,15.1633640769869,0.113631013003903,149.577180759311,149.350517081097,1.22160607176611,275.139203338474,275.328241718933,1.40281878717482,1800,1800,0,154.998190798014,155.462473364547,2.03707060872425,160.790973717049,157.623079763725,4.58186901846182,197.134993805885,197.302586199716,0.651395695583498
Smarch/freebsd-icse11.dimacs,30,43,1396,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,11.9986120907962,11.995171347633,0.0465124824788751,29.048562932834,28.954615065828,0.335307534531089,1800,1800,0,19.7522840702534,19.7223368808627,0.140249075222153,11.7523485165834,11.7477174177766,0.0599776982742471,11.464705543071,11.4583901613951,0.0672772213771695,292.055992492437,294.047866825014,5.87508981760124,611.305394462049,606.47919662483,10.8260487547171,1800,1800,0,281.415159400478,280.463500276208,8.47889497198767,288.104238273203,288.406465956941,1.35342810606721,432.39339882955,425.946021690965,11.6034867415152
/CDL/ea2468,2,44,1408,5.95960612073541,5.00230391509831,3.5636560385707,21.1197415088117,18.9758762568235,10.427184625604,1800,1800,0,17.2822382768244,14.9705750718713,9.93966243936379,5.47977161280811,4.76266063563526,3.1431138202717,4.10480998158455,3.60597484000027,2.17106911344456,10.8079597916454,10.7992354035378,0.0502352176027959,46.8011169235408,46.7995931003243,0.141688173814502,1800,1800,0,26.8325172129273,26.6167566310614,0.407852036787796,11.3670906536281,11.3694202806801,0.0513756239759022,12.094493592605,12.0981702320278,0.0493760916034698,37.6622345204651,37.6714141741395,0.12452874004669,67.4991483071446,67.4345315136015,0.406549374106961,1800,1800,0,36.7542536465824,36.8084281012416,0.374290360416906,38.6173622821271,38.6093171574175,0.164533247103303,43.7112281663716,43.63863915205,0.349164159604086
/KConfig/uClinux-distribution,9,45,1580,0.0368861099332571,0.0369056537747383,0.000999780894147442,0.130140650570393,0.129796085879207,0.00310793319811821,0.357019411325455,0.356309372931719,0.0181867461773241,0.0420043301582336,0.0418109316378832,0.00158501205987428,0.037172277867794,0.0368014145642519,0.00166076135068564,0.0730283361673355,0.0721608884632587,0.002370995003755,0.0386126016825438,0.0385620407760143,0.00082629649867802,0.126148783788085,0.125246295705438,0.00400718047511017,0.159854296222329,0.158126750960946,0.0103427462983283,0.0452283179014921,0.0453841723501682,0.000709120879136586,0.0426737926155329,0.0422896947711706,0.0020346794983696,0.0750398991256952,0.0749666672199965,0.000981597129295816,0.0385781353712082,0.0385226272046566,0.00132845623594592,0.11266094148159,0.111775094643235,0.00465587983304575,0.151740554869175,0.150903267785907,0.00430981198497382,0.0375200909376144,0.0375922694802284,0.0010636641498074,0.0386506675928831,0.0394165925681591,0.00264097987852011,0.0921123571693897,0.0927723683416843,0.00345479759909548
/Smarch/fiasco,28,46,1638,0.0109323792904615,0.0107387229800224,0.0016855629568328,0.0773836492747068,0.0778326410800219,0.00404708164432102,0.216583023518324,0.21227390319109,0.0261377272105793,0.0284754133224487,0.0284437723457813,0.00249803917722377,0.0126284677535295,0.0114791225641966,0.00217932005154494,0.0145199331641197,0.0142023507505655,0.00241919778265735,0.0153570133447647,0.0150141026824713,0.00131711167716492,0.0849564552307129,0.0845501348376274,0.00144414137677456,0.160651140511036,0.159922724589705,0.0037531126018919,0.031809411495924,0.032148465514183,0.00159363655916217,0.0157776552438736,0.015839109197259,0.00109328960286732,0.016922298297286,0.0170768406242132,0.00151651273253944,0.0366150018572807,0.0362661965191364,0.0031756893137627,0.111313075125217,0.107963811606169,0.00701776313415187,0.170816908627748,0.166457321494818,0.0124016350589397,0.0345806938409805,0.034390315413475,0.00192285413498399,0.0342208706587553,0.0329402647912502,0.00314592805188874,0.0849947177618742,0.0841410588473082,0.00424813224705893
/Smarch/uClinux,43,47,1850,0.0111552476137877,0.0107925906777382,0.00117417015559064,0.0677588282525539,0.0667259525507689,0.00431843556097189,0.0797108119726181,0.0792058259248734,0.00274163616747155,0.025200008302927,0.0255738329142332,0.00211398433173201,0.011141971424222,0.0113936569541693,0.000822763737452845,0.012905351370573,0.0128789637237787,0.00107448132065152,0.0150592032819986,0.0146088264882565,0.00154635307559181,0.0644500977545977,0.0633410196751356,0.00398340689371157,0.072136766538024,0.0718066785484552,0.00273844618939446,0.030873683616519,0.0307932123541832,0.00184244962879989,0.0156473828107119,0.0154342893511057,0.00164137010468822,0.0145138183236122,0.0141934491693974,0.00151460182178201,0.0347058536112309,0.0345927961170673,0.00334163644230655,0.107071415707469,0.106515360996127,0.00380539580638904,0.108580042943358,0.100249694660306,0.0141588929408059,0.0331518647074699,0.0321362391114235,0.00321865534186102,0.0335108459740877,0.0332949552685022,0.00230500159130846,0.0864638517796993,0.0868584830313921,0.00512939076865074
/automotive01/automotive01,44,48,2513,0.0442013663798571,0.0438883379101753,0.00311267020462569,0.44062327504158,0.439303988590837,0.0200691244486354,108.901696940809,100.10756711103,48.2860419134009,0.131618184819818,0.128424357622862,0.0132075713906294,0.0422723315656185,0.0414604563266039,0.00335102850540672,0.0843615294992924,0.0843019690364599,0.00330912638361142,0.115685167834163,0.115379525348544,0.00143971745391129,0.773347426354885,0.77195462025702,0.0135027468493168,51.2124318043888,51.0881461333483,0.357228700710801,0.219554711803794,0.215996693819761,0.0100938242817836,0.12019482165575,0.119949093088508,0.00178200494832214,0.189589422941208,0.186280909925699,0.00879550688816037,0.582926210835576,0.581843724474311,0.00887943940088385,1.76251784384251,1.76262976229191,0.00546757515091318,1800,1800,0,0.562264450266957,0.560331488028169,0.00886725716638813,0.717703477740288,0.714506775140762,0.0118158845777942,1.29758789673448,1.293497543782,0.0124785366372959
/confidential/automotive03/automotive03b,50,49,4902,0.0142648728936911,0.0138036124408245,0.00166207748985564,0.116404714733362,0.116210088133812,0.00306977277551995,0.525511141642928,0.51785971596837,0.050203060672229,0.0450506313890219,0.0451167784631252,0.00127193766184245,0.0144129804521799,0.0143081285059452,0.00127679392477814,0.0183313167840242,0.0181598961353302,0.00138251680292216,0.0268521850556135,0.0270715653896332,0.00215351883869983,0.147548232674599,0.143850393593311,0.00908489791529214,0.52132926851511,0.520741840824485,0.00332242428356218,0.0636040894687176,0.06340017542243,0.00163867468700989,0.0274014183133841,0.0272735580801964,0.0016488580529666,0.0283582692593336,0.0281405784189701,0.00138095212578817,0.0830968244373798,0.0827510934323072,0.00160243973765137,0.272716996669769,0.271207131445408,0.00494171756555539,0.491480435207486,0.484059013426304,0.0391239564251776,0.0799715657532215,0.0798900686204433,0.00165508311977708,0.0881699347496033,0.0878249704837799,0.00175159648242007,0.19905216217041,0.193749997764826,0.0101349268009293
/confidential/automotive06/automotive06b,53,50,5571,0.0147729685157537,0.0141034908592701,0.00235453604543206,0.107874474823475,0.10767001286149,0.00205008924459092,0.346268944889307,0.340453932061791,0.0263580085654407,0.0395190079510212,0.0389771498739719,0.00187449634176292,0.0145546160638332,0.0143125168979168,0.0015454138639561,0.0172593504190445,0.0170259457081556,0.00175432065040548,0.0215659216046333,0.0215338636189699,0.00140406304442218,0.0995555247366428,0.0957248862832785,0.00777791709929215,0.183390096202493,0.182304531335831,0.00434274348096156,0.0502669777721167,0.0499860197305679,0.00145411497164699,0.0215057790279388,0.0215377695858479,0.00198205910916418,0.0225633039325476,0.0225385632365942,0.0015842216768758,0.0806266118586063,0.08058144710958,0.00130765443925474,0.265853333547711,0.265007218346,0.00406527092164569,0.289653294309974,0.289172820746899,0.00273494130138269,0.0787382678687573,0.0785773899406195,0.00165266204571148,0.0839910781383514,0.0832314807921648,0.00226517681821748,0.187911282256246,0.186552919447422,0.00592691862801222
/Smarch/busybox-1.18.0,24,51,6796,0.0206121121346951,0.020311776548624,0.00169355789046546,0.308678007796407,0.28770549967885,0.0466669980709594,33.9478972133994,11.2167269662023,53.3362220992201,0.108205446153879,0.094871548935771,0.0271649771424129,0.0204374350607395,0.0200629476457834,0.00189907282571774,0.0234074968099594,0.0230559837073088,0.00220621095777105,0.0329602570831776,0.0328164342790842,0.00123286818223186,0.280302581340075,0.277216199785471,0.00913943917059958,0.846398845016956,0.837540108710527,0.057421070907256,0.0980864546447992,0.0982119031250477,0.00167547647873593,0.0331644175201654,0.0333341732621193,0.00142011751813674,0.0359494846314192,0.0357302203774452,0.00156839780772775,0.112704978659749,0.111917823553085,0.00252597720984254,0.412502479553223,0.409170655533671,0.011645940644567,1.02908103205264,1.02675505355001,0.00667820906294516,0.112121276780963,0.111791219562292,0.00164655756127939,0.119226232096553,0.118905518203974,0.00189204362263184,0.282181329876184,0.277340192347765,0.0107557060584627
/confidential/automotive07/automotive07b,55,52,8649,0.0763851407915354,0.0760053712874651,0.00899165032227707,3.74487061180174,3.7918468285352,0.574076528527588,1756.51725650109,1800,109.959532145197,0.953445626050234,0.966070352122188,0.134911675928234,0.0827073486894369,0.0833703689277172,0.0077953936203658,0.134409665092826,0.134781040251255,0.0169238277722215,0.626776951998472,0.621340708807111,0.0394828692760472,7.05228555932641,7.04962810315192,0.045504890596409,609.002788005173,607.742512557656,4.1321833376783,1.89689725987613,1.89723289944232,0.0132324214847261,0.603779949173331,0.600109638646245,0.0101619482941769,0.733875448405743,0.733022687956691,0.00698419172339064,2.56657709851861,2.56457463651896,0.0118732986353524,13.2200807030499,13.1965635232627,0.208246411252356,314.111501825675,310.119387509301,24.2182520218113,2.57599944412708,2.57237326726317,0.01617084061859,2.75778370074928,2.75639141723514,0.0143544724296827,8.81060907959938,8.78282235749066,0.202908025978375
/Smarch/uClinux-config,42,53,11254,0.0280006083846092,0.0267858970910311,0.00466626260503978,0.656436594575644,0.549712173640728,0.22765017768181,127.146218554527,35.5012958012521,276.282964785185,0.179025189876556,0.147921569645405,0.0762701291160327,0.0304347779601812,0.0286885853856802,0.00477915017701423,0.0422123569995165,0.040402315557003,0.00588241620830843,0.045944574996829,0.0460606105625629,0.00168412630018921,0.433347611427307,0.429607855156064,0.0104369595727437,1.22181528568268,1.22058099135757,0.00637864418331707,0.131881601661444,0.127553053200245,0.00949528275789265,0.046710863634944,0.0471599660813808,0.0024297088406732,0.0534486848860979,0.0532123483717442,0.00150617990367989,0.152849753648043,0.149105800315738,0.0100268927847592,0.655344617143273,0.649153281003237,0.0348132623354144,2.80186213836074,2.80384742841125,0.023438345018891,0.151368509978056,0.147024672478437,0.0100039415103004,0.163609063848853,0.158457662910223,0.0109628768309662,0.455129358842969,0.453320886939764,0.00574841326632071
/automotive02/automotive2_4,45,54,18616,3.13036637626588,0.0194276440888643,9.11148907268771,64.023515862301,0.0208234526216984,170.317993120212,288.927815569043,0.0193343833088875,666.211495544126,15.2139429408312,0.0195645913481712,40.5686889815146,2.97477870829403,0.0201578922569752,8.34542092666612,5.30933884866536,0.0215298887342215,13.149653671243,0.345478407666087,0.342163287103176,0.0079509096700869,4.87189391687512,4.84389855712652,0.119288824831995,109.532991615087,106.301566617563,15.1738625972439,0.939490769580007,0.939687563106418,0.00484717279870254,0.354719060882926,0.350815854966641,0.00964028085574509,0.553738480731845,0.55355310253799,0.00365374227332952,0.903056697100401,0.901577558368444,0.00581243860813895,5.75684558801353,5.76059226877987,0.0278471667873018,471.686022080705,470.577799992636,2.81451448561827,0.907836657911539,0.906090462580323,0.00556557574229686,0.929032261520624,0.924964779987931,0.00970395180885988,3.64974383957684,3.64592604897916,0.0329339832781843
/Smarch/embtoolkit,27,55,23516,2.71984822310507,0.0199815612286329,3.6449762377307,33.1166549638659,0.0218879729509354,45.3323514148186,756.010146175027,0.0201955046504736,897.41616575156,25.2760993080586,0.02059331163764,34.5179143416036,2.40455783896148,0.0210649687796831,3.2155508296572,2.31726096361876,0.0217378698289394,3.10554821918235,0.509055548533797,0.509005546569824,0.00693630161970625,5.98858528070152,5.98760829493403,0.0258165878144749,173.996560232118,173.72108543478,0.957635274068034,1.39287288628519,1.39174020662904,0.00873696515200832,0.543876465111971,0.541919698938727,0.00663703876651383,0.912242124900222,0.911401661112905,0.00807240723164569,2.10539959661663,2.10358728654683,0.0223762701484893,11.392758481428,11.3950104657561,0.056528687337365,1800,1800,0,2.08324830494821,2.08064116537571,0.0121384163710307,2.53310974270105,2.52905118465424,0.0142402614894475,7.80064204163849,7.79710407368839,0.0217301652469479


==> data/pc_summary.csv <==
Index,Model,Features,Countantom-avg,Countantom-med,Countantom-stdev,Ganak-avg,Ganak-med,Ganak-stdev,Sharpsat-avg,Sharpsat-med,Sharpsat-stdev,D4query-avg,D4query-med,D4query-stdev,Ddknnifec2d-avg,Ddknnifec2d-med,Ddknnifec2d-stdev,Queryc2d-avg,Queryc2d-med,Queryc2d-stdev,Ddknnifedsharp-avg,Ddknnifedsharp-med,Ddknnifedsharp-stdev,Ddnnifed4-avg,Ddnnifed4-med,Ddnnifed4-stdev,Queryd4-avg,Queryd4-med,Queryd4-stdev
1,cnf/Smarch/LLVM.dimacs,11,12.893961019679,11.9946610981133,1.33246726357198,1.33406611608807,1.32808357127943,0.025694223266232,1.45407376184128,1.44407823338406,0.038094055008638,0.042356374934316,0.042329034768045,0.001335440662076,1800,1800,0,1800,1800,0,0.0302760148886592,0.0274385702796282,0.0130428065261359,0.036974575854838,0.036417535506189,0.002440583969959,0.024826199803502,0.024463231209666,0.002347836272224
2,cnf/Smarch/X264.dimacs,16,12.9472277741367,11.9714582517045,1.37095559086331,1.33667483087629,1.32891689555254,0.039290177080446,1.45320059319492,1.44702847918962,0.041868377303482,0.042384837307036,0.042321019805968,0.001029285024797,0.0443283535074443,0.0443330495618284,0.00483610467512835,0.046180846793577,0.046128171961755,0.005124382416751,0.0274877656996251,0.0230872170068324,0.0111022060504514,0.036331370659173,0.035435375757516,0.00206572704332,0.02646767818369,0.026069916784764,0.00259630286089
3,cnf/Smarch/Dune.dimacs,17,13.1497803065367,12.152429208043,1.43491364813676,1.33603588114027,1.3292114896467,0.027341420883068,1.44095196484122,1.43577134481166,0.03100911168148,0.043382449522615,0.043013875372708,0.001655715701187,0.0627805357798934,0.0629828700330109,0.00744307436417271,0.067034723814577,0.067141338950023,0.007676240159553,0.0317136530764402,0.0274029106367379,0.0129747704648306,0.036692561022937,0.035790095105767,0.002143693478174,0.029375992147252,0.029215045273304,0.002472058848331
4,cnf/Smarch/BerkeleyDBC.dimacs,18,12.3686792425485,11.9511933969334,1.15073620199297,1.33564381094649,1.33352289081086,0.028438836510009,1.44716345354682,1.44343187962658,0.028162418074006,0.043047157898545,0.04277440533042,0.001488416028792,0.0769385916087776,0.0755167722236365,0.00747577880588806,0.079414530042559,0.078249274985865,0.00706526270009,0.027351228548214,0.0265516063664107,0.00836298484206179,0.0367883483693,0.035497455857694,0.002362609766363,0.027228747541085,0.026979943970219,0.003383333350215
5,cnf/Smarch/lrzip.dimacs,20,11.5746382912807,11.5970258355374,0.071384597274273,1.34340896277688,1.34244817704894,0.030055068163588,1.43794811257161,1.43020268413238,0.03151379403528,0.034404218532145,0.034256082028151,0.0010350876374,0.0713269529026002,0.0721391525585205,0.00742486572958711,0.07353783451952,0.072870759759098,0.007782767694993,0.105262883417309,0.0364282005466526,0.427979220073156,0.034436098337174,0.034456481225789,0.004681759496715,0.028798324652016,0.028398523107171,0.004252650641048
6,cnf/Smarch/HiPAcc.dimacs,31,17.7824603019701,16.7573199077742,1.88331082851418,1.79945513516199,1.78762951598037,0.047951070082915,1.93523001373746,1.9312297271099,0.048732611778462,0.044873698763549,0.044823248870671,0.000955930880046,0.245815072814003,0.246108050225303,0.00939679437182009,0.261439030990005,0.26115792337805,0.009630838700904,0.0343074145447464,0.0318423139397054,0.0106557652492975,0.038457709699869,0.039399017579854,0.002744761127101,0.040895904535428,0.040601844433695,0.002543450025301
7,cnf/Smarch/JavaGC.dimacs,39,17.4186456485745,16.3726544418605,1.71703826166141,1.78679686449468,1.77414994616993,0.044501587164948,1.93728720656131,1.92961220303551,0.084621251484865,0.045231053084135,0.045139528810978,0.001120634667106,0.298433966012672,0.298451378475875,0.00389867047895148,0.308283840706572,0.307969979709014,0.004240598335284,0.0341235278733075,0.0299261335749177,0.0127764097758777,0.040239052474499,0.040515494532883,0.001785083046031,0.038623134847731,0.038792910752818,0.002505239800465
8,cnf/Smarch/Polly.dimacs,40,17.4020397688216,16.3250644865912,1.70802529788273,1.79484838894103,1.78847635968123,0.049257161948716,1.97420012006536,1.91350663779303,0.153262626311285,0.045542110912502,0.045425584539771,0.000737598561183,0.296309564784169,0.294831380946562,0.00626121635908457,0.30543022301048,0.304234951501712,0.00584422381104,0.0322736558318139,0.030174643499777,0.0116918813967456,0.039780362509191,0.040536912158132,0.001882537756649,0.039868367286399,0.040013588732109,0.002854092888711
9,cnf/Smarch/VP9.dimacs,42,17.0712393448828,16.1612624479458,1.60333246493964,1.79239373967983,1.78571266646031,0.040012973216578,1.92052386643598,1.91439505532616,0.056216367096829,0.045211849585176,0.045027147047222,0.000830337246882,0.326856480892748,0.325932930689305,0.00817000001244212,0.337509322278202,0.336159429512918,0.008581225485989,0.0318793317396195,0.0281576458364731,0.0145967476163653,0.039603998586536,0.040122465230525,0.001904465901652,0.039271109886468,0.039305162383243,0.002860295618985
10,cnf/Smarch/7z.dimacs,44,18.2805475057289,18.1189919628669,1.78187007145757,1.80200339757372,1.79208394698798,0.053595885030183,1.9139338289923,1.91877745330567,0.02555943581606,0.044563704244793,0.044386081397534,0.001744065640921,0.244080710066482,0.249040039023384,0.0253658792117191,0.255531222932041,0.260832712054253,0.02527211554863,0.288863404300064,0.0299264176283035,1.76100790357635,0.0371163347736,0.03775907959789,0.004194992120752,0.040852291472256,0.040559502318502,0.00438390736061
11,cnf/Smarch/JHipster.dimacs,45,17.317340020244,16.0871162008261,1.79138765782289,1.82243771118112,1.82602719904389,0.062056484074384,1.92827235232573,1.93228870851454,0.060652619012718,0.044106238000095,0.044172494672239,0.000551717748113,0.299122344432399,0.299585989676416,0.00912655238703634,0.311701652212068,0.312220859108493,0.009297886167318,0.031096789482981,0.0297505951020865,0.00893720696979607,0.037932228855789,0.037145076319575,0.00280005790327,0.039721176279709,0.039478903403506,0.001942684745955
12,cnf/featureide_examples/berkeleydb.dimacs,76,21.876168980808,20.5351535696537,2.34790379914531,2.25115908366628,2.25265278643928,0.050683100244165,2.52573572720401,2.49285834049806,0.09310669070217,0.046625595986843,0.046606027521193,0.001238863010257,0.423683615960181,0.42204396869056,0.0119324276775558,0.46589232634753,0.464569482021034,0.012576650166815,0.0314295380469412,0.0310538283083589,0.00343967254411974,0.040647217743099,0.04066429939121,0.002308209107617,0.061311414819211,0.061630608281121,0.004378752281551
13,cnf/Smarch/axtls_2_1_4.dimacs,94,23.8051465010736,25.194484135951,2.23950954764241,2.30176493099891,2.30843188497238,0.061111605011091,2.42832091239281,2.38995408470509,0.149907209986451,0.043304582200945,0.043424331583083,0.001076287081161,0.545250962367281,0.543610076187179,0.0100139552293882,0.589798557506874,0.58798942854628,0.011265173660282,0.0420461621414871,0.0365259721875192,0.013347735321947,0.038062490187585,0.03801300842315,0.00381612064782,0.073051131619141,0.072901549749077,0.004825141691465
14,cnf/KConfig/axTLS.dimacs,96,20.5990631844522,19.7276625396917,1.60115205769833,2.31847372444812,2.31715884117876,0.033608209714211,2.40377071093069,2.35671708954032,0.152870128577199,0.045465123727918,0.04780912399292,0.003622385697209,0.472250172002241,0.47118407022208,0.00861185262723164,0.498267573444173,0.497031266335398,0.00840848049082,0.0279694244731218,0.0284326316323132,0.00349576819953186,0.038237085342407,0.039394270628691,0.00424182355387,0.051985894897953,0.051784226903692,0.004447228451408
15,cnf/Smarch/fiasco_17_10.dimacs,234,23.8900846117269,24.9510295457439,2.31222441342308,2.58425476680975,2.58436968794558,0.037783643476939,2.78016608031001,2.78150622866815,0.073838206967641,0.060510677658022,0.060373404994607,0.001148911165266,1.22456485428847,1.23362519056536,0.109054006406407,1.36641940691508,1.37859774706885,0.110801478287022,0.0563397405762227,0.0562501263339073,0.00445692930784183,0.045845260024071,0.044680260121822,0.006162782876862,0.14161523135379,0.142126756021754,0.005624785366306
16,cnf/Smarch/uClibc-ng_1_0_29.dimacs,269,27.3966852044268,27.673430602299,0.840446995649725,2.68086374325678,2.67500493465922,0.056387183823416,2.84335077232216,2.83573851198889,0.049474524172794,0.069917358420789,0.07070804014802,0.001640828304257,0.887296390924603,0.885677020996809,0.115006712398483,1.06368244465441,1.06409638491459,0.114993273341011,0.0715399127081038,0.0686781117692593,0.0150831308790468,0.056310013644397,0.057184785604477,0.002115729908357,0.31986463948153,0.317089181626216,0.008802374190637
17,cnf/KConfig/uClibc.dimacs,313,25.4475563406246,26.6473754878389,2.11089488579835,3.55177220901474,3.58824833878315,0.173332203059325,2.9625966076483,2.95406360120978,0.098345066279395,0.126058334410191,0.1293467534706,0.00819467953874,1.59642009872943,1.59254875802435,0.123408168072878,1.86667110689916,1.86222570063546,0.124524069396591,0.0848766687978061,0.0764097843784841,0.0176108852955803,0.063418677039445,0.066728974692524,0.00584474922308,0.210327530112118,0.211290864972398,0.00842478455329
18,cnf/Smarch/toybox_0_7_5.dimacs,316,21.4180030635791,20.2799023538828,2.00199808959081,2.28970958659425,2.28837562189437,0.039055302443442,2.42038136087824,2.4137709211791,0.038433039767627,0.04108559884131,0.041070654988289,0.000922722954283,0.28147796979174,0.281624874100089,0.00483828679962497,0.369828693792224,0.369859187863767,0.004869441647127,0.0424416842125357,0.0357365473173559,0.0127618925363853,0.038130090795457,0.03864596132189,0.002438622077376,0.090513012912125,0.089927946217358,0.003818995423717
19,cnf/KConfig/uClinux-base.dimacs,380,27.3286442504311,28.8940120137995,2.28919139834365,4.46198959028814,4.52736577542964,0.266569552592196,3.98976151428884,4.01542369218078,0.13338980285021,0.137841529436409,0.137728899717331,0.000786022203111,2.04137367787771,2.07068983884529,0.266631857335403,2.26213334583677,2.29664684156887,0.267003945769157,0.0810295676440001,0.0739228571765126,0.0156000288821898,0.110732843503356,0.1110386159271,0.00667568219698,0.285649007037282,0.29091162304394,0.01168541597517
20,cnf/confidential/automotive03/automotive03.dimacs,384,23.8612508745352,24.4853570306441,2.13661669749998,2.59613312399946,2.59646349819377,0.055916203240186,2.84605069537647,2.77496176515706,0.154490906176016,0.059812148027122,0.059724375605583,0.002560710041632,2.21718380676582,2.24663726263679,0.123149458741074,2.29457166617736,2.32555537042208,0.122326874282618,0.053855770090595,0.0495593619998549,0.0168852178168383,0.043275315761566,0.042899856343865,0.004531611417707,0.12128165259026,0.122457022080198,0.003984836391906
21,cnf/confidential/automotive06/automotive06.dimacs,449,26.6197660276433,27.111572097172,1.32145847581792,2.99703695802018,2.99842828605324,0.141548955331785,2.98186009867582,2.97684457281139,0.052317398022875,0.070381821617484,0.076643206179142,0.008363096926783,2.62767062301748,2.62305986415595,0.169909769146274,2.73493399299681,2.73336860910058,0.170743533686817,0.0690087684523315,0.0689781543333084,0.00351613765371115,0.050133113972843,0.050944685935974,0.002052621891839,0.196034640436992,0.196282901102677,0.005034965599938
22,cnf/confidential/automotive04/04latest.dimacs,531,28.9539071616903,29.2341524846852,2.09770600685129,3.73990222986788,3.73821501177735,0.061504631145544,3.82468000198714,3.80877133738249,0.088040287132957,0.195259156860411,0.194032068364322,0.005259114035512,3.24775005400181,3.25846433266998,0.387150625423128,3.56172840859741,3.56998515501618,0.388251520958262,0.0779000310599805,0.0745222175028177,0.0105551398242661,0.137337154150009,0.13524161465466,0.010508169602673,0.403701033284888,0.401344562880695,0.010550977401126
23,cnf/Smarch/toybox.dimacs,544,22.7498971303552,23.1470888169715,2.32924706117265,2.40982661302201,2.40973578463309,0.072359436582062,2.60844088766724,2.61960760992952,0.072179866915614,0.047896053791046,0.047801059670746,0.001138331023456,3.03536102296784,3.03136937320233,0.0220673379116978,3.09613146941178,3.09229025081731,0.022203780217745,0.0610969457402827,0.0571267369668929,0.0231863182811764,0.040835243947804,0.041066417470574,0.002571794198157,0.088989245323464,0.088396537583321,0.004407117688983
24,cnf/confidential/automotive07/automotive07.dimacs,581,31.2657176450081,32.8137088555377,2.48808762543904,5.21490938412957,5.14033103245311,0.167960045157701,4.98388190857135,4.979514838662,0.091479208616078,0.237357071638107,0.2366180466488,0.004947147098959,4.23754323990084,4.19614122109488,0.222687746357145,5.38284302630462,5.34515611175448,0.231007661309964,0.366086361873895,0.362993930466473,0.0156609559760852,0.151522029303014,0.148769957013428,0.011657049656091,0.880012494670227,0.87454776186496,0.016750842483285
25,cnf/confidential/automotive03/03latest.dimacs,588,32.781214573402,33.7871780694695,2.12869356873816,4.07581226857379,4.0759792777244,0.07415053526753,4.32713566773105,4.31796524662059,0.083720134420037,0.169645901322365,0.168938755989075,0.004766575364613,4.94888144717552,4.90791557566263,0.348392276635993,5.44613545232452,5.4026054549031,0.349170189796982,0.130312161128968,0.124815963208675,0.0148708395722078,0.098209323398769,0.094005264341831,0.012391322418018,0.413426702106372,0.408868541242555,0.013482793196423
26,cnf/Smarch/axTLS.dimacs,684,25.6114709149254,26.7067558241542,2.2065587856974,3.26304106194992,3.29333538736682,0.100250072086313,3.35271911456017,3.34127272019396,0.054158923205912,0.077030429244042,0.076407703571022,0.003250674557541,4.40524864599109,4.39552954072133,0.267511009892972,4.52604784552008,4.5141188330017,0.267862095238902,0.0997281158529224,0.0620556147769094,0.18404006046948,0.050908675082028,0.049609582871199,0.007261885941091,0.184211324891076,0.182888850336894,0.009737491448483
27,cnf/financial_services/financialServices_2018-05-09.dimacs,771,50.4969369087182,50.387441718136,1.1402783843806,5.0649966062326,5.08145510288887,0.068343520253791,5.30763510152698,5.28294320148416,0.105402905343998,0.429327313005924,0.427538903430104,0.012683975388816,10.8806227800157,10.9100942604709,0.412540988972776,12.6361532162502,12.6496341943275,0.414752900572311,1.01322992361151,1.01330870203674,0.0159840322762134,0.348148892112076,0.34544300287962,0.015114008306857,1.19108394975774,1.18931324151345,0.020841374076285
28,cnf/KConfig/busybox-1.18.0.dimacs,854,28.2565307549573,28.3198986080242,0.260089367401598,3.14736684990581,3.17068588058464,0.096388485876338,3.05452912815614,3.05550851905719,0.057223412133481,0.109897694401443,0.109621397219598,0.001292995335802,2.26358218211681,2.26132662408054,0.153531704241231,2.67192550739273,2.66973056853749,0.156418800388081,0.0776616905070842,0.0767945372499529,0.00343121878325794,0.047949644215405,0.047296731732786,0.002341497270429,0.427898839786649,0.430141902528704,0.011381658017133
29,cnf/Smarch/busybox_1_28_0.dimacs,998,36.0020322877727,36.0262761155609,0.700764469352632,26.860106273219,26.844294529059,0.126284130104929,26.2123731405986,26.2140986547457,0.150271517485578,0.197719418182969,0.196206193417311,0.006866161575065,2.07378268118948,2.09675173833966,0.136207824569749,3.23132267779671,3.24495427520014,0.139767026096269,20.0053407049179,19.9771565885749,0.184416685082561,0.066531574688852,0.06681097112596,0.004969357579107,2.29999185222201,2.25759148807265,0.072284420163657
30,cnf/CDL/am31_sim.dimacs,1178,48.502981422334,48.8599429351743,1.25070572400736,52.9649137949524,52.9310712825973,0.271589049966585,40.7681450086855,40.6484736000421,0.287304959308914,3.28284677185118,3.25612685270607,0.059153631674774,18.6352667961083,15.7348483451642,8.75634326037883,54.1829358958174,54.1336085770745,0.983875434223838,22.8928213813994,23.0358704724349,0.505846246113523,1.93273421034217,1.93762182909995,0.017573528621222,33.2949160098936,33.3235585149378,0.398523367445315
31,cnf/KConfig/embtoolkit.dimacs,1179,32.6921399091789,33.4267545688199,1.59778664020276,5.42238181567285,5.44566440500785,0.071704477219225,5.31073603710858,5.32219378912123,0.059949031875297,0.192069586925209,0.18913284316659,0.008024045204131,8.91573774554767,8.83469961630181,0.542848686805694,9.42363447016105,9.3622074816376,0.526175478612399,0.197736344076693,0.192959840176627,0.0108189010146174,0.101698973588645,0.105710862204432,0.010997991010325,0.757258115634322,0.761421552160755,0.01170510138128
32,cnf/Smarch/ref4955.dimacs,1218,60.7858821169985,60.827012214344,0.872521014706983,223.725801745132,223.546081752283,1.06637293794949,135.722365108989,135.707672653371,0.281445418091511,23.6313590328023,23.6513682603836,0.248133257403684,19.2923037735,18.9320964782965,5.10229217455239,56.4835340520553,56.5303820057306,1.40622305553841,156.483730719946,153.022241114872,12.1650761724351,14.8462572385371,14.8363050902262,0.093378306261135,119.829696709402,119.416657432681,1.45143425319224
33,cnf/Smarch/ecos-icse11.dimacs,1244,63.8899068747833,64.1030515874736,0.821310326268439,606.277041200525,606.068059059326,0.959246464259824,475.725661406973,475.420042235055,1.34487532934464,12.5270127474889,12.5242231786251,0.028251912771773,28.2576248289831,26.8909507344943,6.67157640027016,75.5504387037829,75.1801919143181,1.27353057087066,466.649230254069,464.703841669485,6.16761449985118,7.90699287477881,7.90549897402525,0.01937682980934,72.8922316801548,73.1716129390989,1.06334511612338
34,cnf/Smarch/pati.dimacs,1248,62.6882679655682,62.6608815038344,0.456304071808331,183.854070555856,183.234354299726,1.39914490285456,124.589935868676,124.386541134445,0.566615441841109,8.41364837858826,8.37139669246972,0.118446789249278,23.2848145380896,23.2079257017468,5.67577433580437,61.9948813758418,61.3967365741264,2.64857766672579,169.460556712728,168.03825410828,12.8025837235849,5.30435008168221,5.30521996784955,0.013958156351417,145.778644475387,146.343162965961,2.35726572334656
35,cnf/CDL/p2106.dimacs,1262,54.9808081332315,55.1662884079851,0.690109085644304,90.6160181887448,90.3783699622145,0.546167862976365,64.1000282276887,64.2221693163737,0.554444414382638,8.78944022689015,8.79224570002407,0.046447083557321,20.5865560217388,18.4441934793722,7.72899987942166,34.4608107334562,34.2240957396571,0.872515729249195,36.6864748393465,36.6392762814648,0.298080224882597,5.36601298354566,5.36489986255765,0.011958692665319,75.224612166388,75.0870503769256,0.744599856011001
36,cnf/Smarch/integrator_arm9.dimacs,1267,208.505024236767,208.296254209359,1.43310766608343,407.796913468307,407.796353829326,0.839017911766597,279.691392931384,279.422126015648,1.96358550424776,6.11338304322213,6.10851273965091,0.013841413511894,43.2656992552336,32.5287378586363,40.1554478824022,38.8388597514387,37.7161002673674,4.14451114156949,268.084880258059,265.673723444809,9.04911191117419,4.03194541707635,4.02479026466608,0.043512482254296,393.356200397136,391.470027628122,9.91246813225018
37,cnf/Smarch/olpce2294.dimacs,1274,66.2032516786782,66.5412585048471,1.20522557760605,298.435863622185,298.520625537261,1.50014975102962,182.82856043397,182.664048606181,1.3371267633993,10.8414791979268,10.8180547039956,0.131890046206205,26.8867088503391,25.5688175132964,9.30867586251765,49.9025634025224,49.4447426153347,1.54344776176313,268.092580853775,268.208239603555,9.45976337679448,6.74818045753986,6.73170475196093,0.053303236648391,268.589356146203,268.799139092676,3.27877319900274
38,cnf/Smarch/adderII.dimacs,1276,63.3286135088978,63.466318027582,1.24780785044406,285.406017588363,285.382262697909,0.631328486975073,175.554666996808,174.379751047178,3.38967146321012,15.5690169685706,15.542630745098,0.073692070054079,22.9606679431535,22.0218319271225,8.62358211566643,37.2299602684099,36.9438167964108,1.47425375523641,221.391435147412,219.848814317026,5.86762334200428,9.94284259721637,9.93408724758774,0.035270561067106,305.868370756963,304.984963917406,4.22628960038184
39,cnf/Smarch/at91sam7sek.dimacs,1296,64.1880737520428,64.3006581641967,1.24601539499895,220.765852798414,220.395882765995,1.35273799937278,151.348710522109,151.195881009102,0.675297834200886,7.66868161391467,7.66730481851846,0.015069402374755,19.6753456673026,19.0075846042019,5.59870123420165,44.6843270068243,44.4528978222516,1.4491419812675,232.618112630108,232.677230644971,4.01924993866808,4.44133453331888,4.43752713408321,0.013155092838936,66.8421943560336,67.162720161723,0.972830086053468
40,cnf/Smarch/se77x9.dimacs,1319,186.571326153972,186.59967393009,1.01859664063593,417.461284115119,417.252577038016,2.91937313842682,210.120566579946,209.893857368035,1.20109398831568,13.5644366513565,13.5700231473893,0.269082744246969,32.0261440384481,28.4578928954434,10.5644138435752,80.0477245195955,79.4630525037646,2.40052547192186,236.09309902776,236.387847028207,6.97443865723656,8.35337718192488,8.34881883300841,0.025552575764439,365.623835556125,363.910111055244,8.78045386014918
41,cnf/Smarch/m5272c3.dimacs,1323,62.2514005333558,62.4864729624242,1.22847928010024,184.684497419447,184.836119110231,0.690805025347159,145.644861696572,145.938862737618,0.838864405928296,13.0789131966233,13.055174484849,0.089966990752123,28.8554364283662,28.1937928358093,8.79955932750135,76.4807550270204,76.4388513248414,1.45599655068296,211.442375274738,208.524841580773,8.74434398997243,8.62574545126408,8.6237857080996,0.028229352319087,122.430564378332,122.421080357628,2.02199973302548
42,cnf/Smarch/phycore229x.dimacs,1360,68.7704583781306,68.7839896236546,0.453340269078872,343.518578214813,343.795113333268,1.41059545959862,217.242875299719,217.232304251869,0.404249013262086,23.3089291854948,23.2117848731577,0.241003856332398,26.743700815225,24.5116610142868,9.34425865232892,77.406633551456,77.0813545440324,1.79397748668794,266.842750105187,265.558882219717,11.1354794242532,14.1662391335517,14.155416530557,0.070341101297521,194.355923211863,194.354658231605,3.26025263212328
43,cnf/Smarch/freebsd-icse11.dimacs,1396,410.77189985096,411.003253806266,1.72998438323727,1800,1800,0,1800,1800,0,26.6761270193011,26.6665976401418,0.102872283433658,1800,1800,0,1800,1800,0,741.633456882229,740.308820868842,9.88572296851548,22.3365422930941,22.3230334958062,0.062386017635413,626.642450690139,622.941329087363,34.4914068126534
44,cnf/CDL/ea2468.dimacs,1408,78.4660654915869,78.7364106482127,1.02574459349982,181.885477889362,182.225454539061,0.845662388272032,135.284429456117,135.186483638478,0.985849856468015,26.5619678921252,26.4945087535307,0.247885471832255,26.0305239454098,23.129748956766,10.5016527533197,49.0690271019284,48.5871046956163,1.86694675765036,76.4912215442583,76.5812849402427,0.511930617607889,16.4334889015183,16.4302522866055,0.044794890699895,99.6746952342335,99.4879891038872,1.00254025117597
45,cnf/KConfig/uClinux-distribution.dimacs,1580,35.1397260642005,34.8426328401547,0.784376326474572,4.31779357938096,4.36430243577343,0.188873923733742,3.75874967905926,3.75807658740086,0.051559946733996,0.120576954893768,0.120692470110953,0.000871636789637,5.30349371827208,5.31251319684089,0.0434473954465462,5.91558453940786,5.92448648950085,0.046863610335816,0.112421172251925,0.107932700775564,0.00936258182292446,0.06647408220917,0.067489545792341,0.002255921219081,0.507269377484918,0.505177651764825,0.007899020531278
46,cnf/Smarch/fiasco.dimacs,1638,23.7001255495939,23.3571252245456,1.12673544281804,4.68914182012901,4.6887036516564,0.067658563688995,4.51117987343809,4.48931480682223,0.08364951821355,0.131578832194209,0.131574255414307,0.001303768666755,8.20697242774069,8.22740936675109,0.794304151227736,8.43484589550644,8.4623310144525,0.793009160936728,0.144308395627886,0.146477764239536,0.00808422997603857,0.094722473099828,0.09026347566396,0.012956751956202,0.304535839846358,0.305242330301553,0.007747931629423
47,cnf/confidential/automotive05/05latest.dimacs,1663,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
48,cnf/Smarch/uClinux.dimacs,1850,24.6941869647102,25.5609395896318,1.81131937008595,3.6131358068902,3.62177144712768,0.069436707555716,3.32137584178243,3.33084002742544,0.080840004990165,0.08291692763567,0.082960494793952,0.00139381029853,6.04567001962103,6.05005950084887,0.0276751825523479,6.24869140930474,6.25318538211286,0.02846931481703,0.112027905359864,0.11245117126964,0.0111942511937604,0.041517776437104,0.041000448167324,0.004142649670799,0.23556385114789,0.234845001017675,0.007962339053734
49,cnf/automotive01/automotive01.dimacs,2513,63.7594046456739,63.2958407106344,1.32680770002855,25.8697992123943,25.8465337723028,0.159804805053498,22.1352460228279,22.1469447296112,0.190679323836778,1.08449960745871,1.08406721800566,0.002955124235221,21.3305487961415,21.510454651434,1.98383109215532,23.7437184040248,23.9329092253465,1.98721287080121,2.56529947455972,2.56645244150423,0.0354770168551687,0.592926214113832,0.592864203266799,0.011950449354204,5.96678392127156,6.04972339398228,0.193786175805078
50,cnf/confidential/automotive03/automotive03_sw.dimacs,4902,46.3159975601174,46.2668811889598,0.728632598770647,6.80509889553301,6.82051033433527,0.068320821734497,6.80767381895334,6.79844019096345,0.084270147410519,0.169908343367279,0.168661929666996,0.006098497187951,5.58534882580862,5.6058005199302,0.673312533021527,5.94979746428318,5.96908491733484,0.673250592086037,0.406365802343935,0.400997284101323,0.0162126390049316,0.087448147237301,0.088152118958533,0.002068177969062,0.448761821994558,0.442782040452585,0.01366182482816
51,cnf/confidential/automotive06/automotive06_sw.dimacs,5571,56.8729205065267,56.7629673738266,0.359160330892289,7.89931355154142,7.80727297463455,0.184239449041774,7.67065634907689,7.66854549152777,0.058651187281357,0.136333213634789,0.132841721177101,0.010795566579096,6.62457392175682,6.69268353516236,0.652136917527076,6.91880361400545,6.99324783869088,0.654374124843768,0.448422084739432,0.446854669135064,0.0187308908002816,0.071837150380015,0.072491213679314,0.002734456035163,0.356244485471398,0.354549935087562,0.007679692442654
52,cnf/KConfig/linux-2.6.33.3.dimacs,6467,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
53,cnf/Smarch/busybox-1.18.0.dimacs,6796,36.6884836331895,36.1295559494756,3.02492715680731,14.3865472580306,14.5481489058584,0.549766467492377,12.4102989209513,12.4617694023182,0.238064292408102,0.494387933462858,0.492938057519496,0.007408526898368,38.9490283203404,38.2441995260306,3.11427383268445,40.0737268294301,39.3526715226471,3.11097917368612,0.681797005869448,0.679592878092081,0.0105921126213825,0.272841226831079,0.266660856083035,0.013420565063841,1.18253613269888,1.18675761460327,0.028814049231614
54,cnf/Smarch/2.6.28.6-icse11.dimacs,6888,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
55,cnf/confidential/automotive07/automotive07_sw.dimacs,8649,441.637172900574,441.498135378235,1.81736838890048,84.5153059571237,84.4444884860422,0.528910613493974,72.5620009867661,72.3676337960642,1.7460861748047,4.08674968749285,4.06759951263666,0.092760639765876,340.198723462401,260.323161881883,256.949377536719,355.582064620107,275.519017366227,256.952399122078,15.664615523722,15.7542932040524,0.39399931221715,2.23537540595978,2.23553453758359,0.015292831917726,26.7123845921271,26.6861857795157,0.581717286872614
56,cnf/Smarch/uClinux-config.dimacs,11254,1800,1800,0,27.4938485613838,27.2473269505427,0.605535970882351,23.4300755773671,23.2597562622977,0.511181261306118,1.03356832541525,1.03159326128662,0.010369656196871,59.7087887066044,59.7906416121405,5.36581620613149,69.4828236419614,69.5693558668718,5.37414107421336,1.78589623458683,1.78613834897987,0.0259642532521156,0.709772089421749,0.70863011199981,0.012722889745047,2.20448639277369,2.19675636431202,0.033009934553187
57,cnf/Smarch/buildroot.dimacs,14910,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
58,cnf/automotive02/automotive2_4.dimacs,18616,1049.62009862665,1044.62994417048,9.54847689997328,128.834685945269,128.384519504616,0.882010035277926,113.924425283591,113.706617701915,1.08855219679863,115.970000888221,111.191892449744,12.9610626392431,1613.14331483922,1800,444.691783161136,1615.66964909719,1800,440.212232316595,7.9336236332357,7.9160000209231,0.194216602274226,110.075787286088,104.98698875308,13.2975500766243,70.8251132746507,70.6757072214969,1.00593789380724
59,cnf/Smarch/embtoolkit.dimacs,23516,1800,1800,0,1193.9846685341,1190.38639315672,7.22941218574547,792.453585563768,792.394512871746,3.48073023135368,26.893499924317,26.8882353454828,0.115643559553241,1517.30471303647,1800,433.003440183506,1525.34135743966,1800,428.523942400908,90.985289617423,90.7742943381891,2.53646871271307,24.9652168670297,24.9673856878653,0.062691748584533,34.7522245148849,34.6525565779302,0.435266008286368
60,cnf/Smarch/freetz.dimacs,31012,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
61,cnf/Smarch/2.6.32-2var.dimacs,60072,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0
62,cnf/Smarch/2.6.33.3-2var.dimacs,62482,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0,1800,1800,0


==> data/sharpsat_summary.csv <==
Model,Sharpsat-avg,Sharpsat-med,Sharpsat-stdev
cnf/CDL/am31_sim.dimacs,0.679291820717626,0.679291820717626,0.017622978246447
cnf/CDL/ea2468.dimacs,2.52953749471111,2.52953749471111,0.0407091332074
cnf/CDL/p2106.dimacs,1.26121633073722,1.26121633073722,0.015940884662047
cnf/KConfig/axTLS.dimacs,0.007087256622035,0.007087256622035,0.000984767259837
cnf/KConfig/busybox-1.18.0.dimacs,0.010755934984773,0.010755934984773,0.001813413413448
cnf/KConfig/embtoolkit.dimacs,0.039792973479489,0.039792973479489,0.002707796212818
cnf/KConfig/linux-2.6.33.3.dimacs,300,300,0
cnf/KConfig/uClibc.dimacs,0.010682203405304,0.010682203405304,0.00162740030033
cnf/KConfig/uClinux-base.dimacs,0.014554136913503,0.014554136913503,0.001382518929578
cnf/KConfig/uClinux-distribution.dimacs,0.013386955313618,0.013386955313618,0.001971456925382
cnf/Smarch/2.6.28.6-icse11.dimacs,300,300,0
cnf/Smarch/2.6.32-2var.dimacs,300,300,0
cnf/Smarch/2.6.33.3-2var.dimacs,300,300,0
cnf/Smarch/7z.dimacs,0.007537725869333,0.007537725869333,0.00117848179023
cnf/Smarch/BerkeleyDBC.dimacs,0.007023054468445,0.007023054468445,0.000881016276073
cnf/Smarch/Dune.dimacs,0.007167595855426,0.007167595855426,0.001063427206271
cnf/Smarch/HiPAcc.dimacs,0.007793494397774,0.007793494397774,0.001163687409611
cnf/Smarch/JHipster.dimacs,0.007672850554809,0.007672850554809,0.001044157006327
cnf/Smarch/JavaGC.dimacs,0.007548288409598,0.007548288409598,0.001022933809459
cnf/Smarch/LLVM.dimacs,0.007306990086799,0.007306990086799,0.00093713650426
cnf/Smarch/Polly.dimacs,0.007456021934049,0.007456021934049,0.001014724979065
cnf/Smarch/VP9.dimacs,0.007549246338895,0.007549246338895,0.001091551109478
cnf/Smarch/X264.dimacs,0.007311854549916,0.007311854549916,0.000983294771169
cnf/Smarch/adderII.dimacs,3.63615152195445,3.63615152195445,0.178663958203268
cnf/Smarch/at91sam7sek.dimacs,2.61601501842844,2.61601501842844,0.144880523559794
cnf/Smarch/axTLS.dimacs,0.012926275894279,0.012926275894279,0.002103654599549
cnf/Smarch/axtls_2_1_4.dimacs,0.008154386237729,0.008154386237729,0.001221652445512
cnf/Smarch/buildroot.dimacs,300,300,0
cnf/Smarch/busybox-1.18.0.dimacs,0.053321041013114,0.053321041013114,0.003237064746088
cnf/Smarch/busybox_1_28_0.dimacs,0.380688256463036,0.380688256463036,0.017902380101615
cnf/Smarch/ecos-icse11.dimacs,11.572255087872,11.572255087872,0.376257514567183
cnf/Smarch/embtoolkit.dimacs,9.30789150899276,9.30789150899276,0.500661007579747
cnf/Smarch/fiasco.dimacs,0.026145402325783,0.026145402325783,0.003143081767396
cnf/Smarch/fiasco_17_10.dimacs,0.01293584459927,0.01293584459927,0.002397060996857
cnf/Smarch/freebsd-icse11.dimacs,46.4202613315417,46.4202613315417,1.62802950738104
cnf/Smarch/freetz.dimacs,300,300,0
cnf/Smarch/integrator_arm9.dimacs,5.7106746626494,5.7106746626494,0.265679744187153
cnf/Smarch/lrzip.dimacs,0.007214463573182,0.007214463573182,0.000936021979123
cnf/Smarch/m5272c3.dimacs,3.21218123314786,3.21218123314786,0.123282702254929
cnf/Smarch/olpce2294.dimacs,3.47756204537582,3.47756204537582,0.135614487797467
cnf/Smarch/pati.dimacs,2.29261447699158,2.29261447699158,0.110540906697852
cnf/Smarch/phycore229x.dimacs,3.61768846950261,3.61768846950261,0.17766085145994
cnf/Smarch/ref4955.dimacs,3.12549907222856,3.12549907222856,0.154609775927742
cnf/Smarch/se77x9.dimacs,4.25885412914096,4.25885412914096,0.212587343806967
cnf/Smarch/toybox.dimacs,0.008343357404228,0.008343357404228,0.001202032476737
cnf/Smarch/toybox_0_7_5.dimacs,0.007159917037934,0.007159917037934,0.00124764626875
cnf/Smarch/uClibc-ng_1_0_29.dimacs,0.011309343961766,0.011309343961766,0.001824881441678
cnf/Smarch/uClinux-config.dimacs,0.17778637184063,0.17778637184063,0.015563705876468
cnf/Smarch/uClinux.dimacs,0.01080198378535,0.01080198378535,0.001576289788252
cnf/automotive01/automotive01.dimacs,0.271482603803743,0.271482603803743,0.017380850834717
cnf/automotive02/automotive2_4.dimacs,0.493199897436425,0.493199897436425,0.027898557563525
cnf/featureide_examples/berkeleydb.dimacs,0.007365327440202,0.007365327440202,0.001213242537628
cnf/financial_services/financialServices_2018-05-09.dimacs,0.08107634430984,0.08107634430984,0.009402253222495
cnf/confidential/automotive03/03latest.dimacs,0.024117251829011,0.024117251829011,0.002561691701023
cnf/confidential/automotive03/automotive03.dimacs,0.010352646333631,0.010352646333631,0.000911392706684
cnf/confidential/automotive03/automotive03_sw.dimacs,0.043251962764189,0.043251962764189,0.00244659012908
cnf/confidential/automotive04/04latest.dimacs,0.015373432526831,0.015373432526831,0.002150904952245
cnf/confidential/automotive05/05latest.dimacs,300,300,0
cnf/confidential/automotive06/automotive06.dimacs,0.013562469334575,0.013562469334575,0.001929885629607
cnf/confidential/automotive06/automotive06_sw.dimacs,0.047022430787329,0.047022430787329,0.002165845425237
cnf/confidential/automotive07/automotive07.dimacs,0.046169600677677,0.046169600677677,0.001968722373874
cnf/confidential/automotive07/automotive07_sw.dimacs,1.40672621040256,1.40672621040256,0.069500614762594


==> data/ssat_pc_summary.csv <==
Model,Countantom-avg,Countantom-med,Countantom-stdev,Ganak-avg,Ganak-med,Ganak-stdev,Sharpsat-avg,Sharpsat-med,Sharpsat-stdev
cnf/CDL/am31_sim.dimacs,48.502981422334,48.8599429351743,1.25070572400736,52.9649137949524,52.9310712825973,0.271589049966585,40.7681450086855,40.6484736000421,0.287304959308914
cnf/CDL/ea2468.dimacs,78.4660654915869,78.7364106482127,1.02574459349982,181.885477889362,182.225454539061,0.845662388272032,135.284429456117,135.186483638478,0.985849856468015
cnf/CDL/p2106.dimacs,54.9808081332315,55.1662884079851,0.690109085644304,90.6160181887448,90.3783699622145,0.546167862976365,64.1000282276887,64.2221693163737,0.554444414382638
cnf/KConfig/axTLS.dimacs,20.5990631844522,19.7276625396917,1.60115205769833,2.31847372444812,2.31715884117876,0.033608209714211,2.40377071093069,2.35671708954032,0.152870128577199
cnf/KConfig/busybox-1.18.0.dimacs,28.2565307549573,28.3198986080242,0.260089367401598,3.14736684990581,3.17068588058464,0.096388485876338,3.05452912815614,3.05550851905719,0.057223412133481
cnf/KConfig/embtoolkit.dimacs,32.6921399091789,33.4267545688199,1.59778664020276,5.42238181567285,5.44566440500785,0.071704477219225,5.31073603710858,5.32219378912123,0.059949031875297
cnf/KConfig/linux-2.6.33.3.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/KConfig/uClibc.dimacs,25.4475563406246,26.6473754878389,2.11089488579835,3.55177220901474,3.58824833878315,0.173332203059325,2.9625966076483,2.95406360120978,0.098345066279395
cnf/KConfig/uClinux-base.dimacs,27.3286442504311,28.8940120137995,2.28919139834365,4.46198959028814,4.52736577542964,0.266569552592196,3.98976151428884,4.01542369218078,0.13338980285021
cnf/KConfig/uClinux-distribution.dimacs,35.1397260642005,34.8426328401547,0.784376326474572,4.31779357938096,4.36430243577343,0.188873923733742,3.75874967905926,3.75807658740086,0.051559946733996
cnf/Smarch/2.6.28.6-icse11.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/Smarch/2.6.32-2var.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/Smarch/2.6.33.3-2var.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/Smarch/7z.dimacs,18.2805475057289,18.1189919628669,1.78187007145757,1.80200339757372,1.79208394698798,0.053595885030183,1.9139338289923,1.91877745330567,0.02555943581606
cnf/Smarch/BerkeleyDBC.dimacs,12.3686792425485,11.9511933969334,1.15073620199297,1.33564381094649,1.33352289081086,0.028438836510009,1.44716345354682,1.44343187962658,0.028162418074006
cnf/Smarch/Dune.dimacs,13.1497803065367,12.152429208043,1.43491364813676,1.33603588114027,1.3292114896467,0.027341420883068,1.44095196484122,1.43577134481166,0.03100911168148
cnf/Smarch/HiPAcc.dimacs,17.7824603019701,16.7573199077742,1.88331082851418,1.79945513516199,1.78762951598037,0.047951070082915,1.93523001373746,1.9312297271099,0.048732611778462
cnf/Smarch/JHipster.dimacs,17.317340020244,16.0871162008261,1.79138765782289,1.82243771118112,1.82602719904389,0.062056484074384,1.92827235232573,1.93228870851454,0.060652619012718
cnf/Smarch/JavaGC.dimacs,17.4186456485745,16.3726544418605,1.71703826166141,1.78679686449468,1.77414994616993,0.044501587164948,1.93728720656131,1.92961220303551,0.084621251484865
cnf/Smarch/LLVM.dimacs,12.893961019679,11.9946610981133,1.33246726357198,1.33406611608807,1.32808357127943,0.025694223266232,1.45407376184128,1.44407823338406,0.038094055008638
cnf/Smarch/Polly.dimacs,17.4020397688216,16.3250644865912,1.70802529788273,1.79484838894103,1.78847635968123,0.049257161948716,1.97420012006536,1.91350663779303,0.153262626311285
cnf/Smarch/VP9.dimacs,17.0712393448828,16.1612624479458,1.60333246493964,1.79239373967983,1.78571266646031,0.040012973216578,1.92052386643598,1.91439505532616,0.056216367096829
cnf/Smarch/X264.dimacs,12.9472277741367,11.9714582517045,1.37095559086331,1.33667483087629,1.32891689555254,0.039290177080446,1.45320059319492,1.44702847918962,0.041868377303482
cnf/Smarch/adderII.dimacs,63.3286135088978,63.466318027582,1.24780785044406,285.406017588363,285.382262697909,0.631328486975073,175.554666996808,174.379751047178,3.38967146321012
cnf/Smarch/at91sam7sek.dimacs,64.1880737520428,64.3006581641967,1.24601539499895,220.765852798414,220.395882765995,1.35273799937278,151.348710522109,151.195881009102,0.675297834200886
cnf/Smarch/axTLS.dimacs,25.6114709149254,26.7067558241542,2.2065587856974,3.26304106194992,3.29333538736682,0.100250072086313,3.35271911456017,3.34127272019396,0.054158923205912
cnf/Smarch/axtls_2_1_4.dimacs,23.8051465010736,25.194484135951,2.23950954764241,2.30176493099891,2.30843188497238,0.061111605011091,2.42832091239281,2.38995408470509,0.149907209986451
cnf/Smarch/buildroot.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/Smarch/busybox-1.18.0.dimacs,36.6884836331895,36.1295559494756,3.02492715680731,14.3865472580306,14.5481489058584,0.549766467492377,12.4102989209513,12.4617694023182,0.238064292408102
cnf/Smarch/busybox_1_28_0.dimacs,36.0020322877727,36.0262761155609,0.700764469352632,26.860106273219,26.844294529059,0.126284130104929,26.2123731405986,26.2140986547457,0.150271517485578
cnf/Smarch/ecos-icse11.dimacs,63.8899068747833,64.1030515874736,0.821310326268439,606.277041200525,606.068059059326,0.959246464259824,475.725661406973,475.420042235055,1.34487532934464
cnf/Smarch/embtoolkit.dimacs,1800,1800,0,1193.9846685341,1190.38639315672,7.22941218574547,792.453585563768,792.394512871746,3.48073023135368
cnf/Smarch/fiasco.dimacs,23.7001255495939,23.3571252245456,1.12673544281804,4.68914182012901,4.6887036516564,0.067658563688995,4.51117987343809,4.48931480682223,0.08364951821355
cnf/Smarch/fiasco_17_10.dimacs,23.8900846117269,24.9510295457439,2.31222441342308,2.58425476680975,2.58436968794558,0.037783643476939,2.78016608031001,2.78150622866815,0.073838206967641
cnf/Smarch/freebsd-icse11.dimacs,410.77189985096,411.003253806266,1.72998438323727,1800,1800,0,1800,1800,0
cnf/Smarch/freetz.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/Smarch/integrator_arm9.dimacs,208.505024236767,208.296254209359,1.43310766608343,407.796913468307,407.796353829326,0.839017911766597,279.691392931384,279.422126015648,1.96358550424776
cnf/Smarch/lrzip.dimacs,11.5746382912807,11.5970258355374,0.071384597274273,1.34340896277688,1.34244817704894,0.030055068163588,1.43794811257161,1.43020268413238,0.03151379403528
cnf/Smarch/m5272c3.dimacs,62.2514005333558,62.4864729624242,1.22847928010024,184.684497419447,184.836119110231,0.690805025347159,145.644861696572,145.938862737618,0.838864405928296
cnf/Smarch/olpce2294.dimacs,66.2032516786782,66.5412585048471,1.20522557760605,298.435863622185,298.520625537261,1.50014975102962,182.82856043397,182.664048606181,1.3371267633993
cnf/Smarch/pati.dimacs,62.6882679655682,62.6608815038344,0.456304071808331,183.854070555856,183.234354299726,1.39914490285456,124.589935868676,124.386541134445,0.566615441841109
cnf/Smarch/phycore229x.dimacs,68.7704583781306,68.7839896236546,0.453340269078872,343.518578214813,343.795113333268,1.41059545959862,217.242875299719,217.232304251869,0.404249013262086
cnf/Smarch/ref4955.dimacs,60.7858821169985,60.827012214344,0.872521014706983,223.725801745132,223.546081752283,1.06637293794949,135.722365108989,135.707672653371,0.281445418091511
cnf/Smarch/se77x9.dimacs,186.571326153972,186.59967393009,1.01859664063593,417.461284115119,417.252577038016,2.91937313842682,210.120566579946,209.893857368035,1.20109398831568
cnf/Smarch/toybox.dimacs,22.7498971303552,23.1470888169715,2.32924706117265,2.40982661302201,2.40973578463309,0.072359436582062,2.60844088766724,2.61960760992952,0.072179866915614
cnf/Smarch/toybox_0_7_5.dimacs,21.4180030635791,20.2799023538828,2.00199808959081,2.28970958659425,2.28837562189437,0.039055302443442,2.42038136087824,2.4137709211791,0.038433039767627
cnf/Smarch/uClibc-ng_1_0_29.dimacs,27.3966852044268,27.673430602299,0.840446995649725,2.68086374325678,2.67500493465922,0.056387183823416,2.84335077232216,2.83573851198889,0.049474524172794
cnf/Smarch/uClinux-config.dimacs,1800,1800,0,27.4938485613838,27.2473269505427,0.605535970882351,23.4300755773671,23.2597562622977,0.511181261306118
cnf/Smarch/uClinux.dimacs,24.6941869647102,25.5609395896318,1.81131937008595,3.6131358068902,3.62177144712768,0.069436707555716,3.32137584178243,3.33084002742544,0.080840004990165
cnf/automotive01/automotive01.dimacs,63.7594046456739,63.2958407106344,1.32680770002855,25.8697992123943,25.8465337723028,0.159804805053498,22.1352460228279,22.1469447296112,0.190679323836778
cnf/automotive02/automotive2_4.dimacs,1049.62009862665,1044.62994417048,9.54847689997328,128.834685945269,128.384519504616,0.882010035277926,113.924425283591,113.706617701915,1.08855219679863
cnf/featureide_examples/berkeleydb.dimacs,21.876168980808,20.5351535696537,2.34790379914531,2.25115908366628,2.25265278643928,0.050683100244165,2.52573572720401,2.49285834049806,0.09310669070217
cnf/financial_services/financialServices_2018-05-09.dimacs,50.4969369087182,50.387441718136,1.1402783843806,5.0649966062326,5.08145510288887,0.068343520253791,5.30763510152698,5.28294320148416,0.105402905343998
cnf/confidential/automotive03/03latest.dimacs,32.781214573402,33.7871780694695,2.12869356873816,4.07581226857379,4.0759792777244,0.07415053526753,4.32713566773105,4.31796524662059,0.083720134420037
cnf/confidential/automotive03/automotive03.dimacs,23.8612508745352,24.4853570306441,2.13661669749998,2.59613312399946,2.59646349819377,0.055916203240186,2.84605069537647,2.77496176515706,0.154490906176016
cnf/confidential/automotive03/automotive03_sw.dimacs,46.3159975601174,46.2668811889598,0.728632598770647,6.80509889553301,6.82051033433527,0.068320821734497,6.80767381895334,6.79844019096345,0.084270147410519
cnf/confidential/automotive04/04latest.dimacs,28.9539071616903,29.2341524846852,2.09770600685129,3.73990222986788,3.73821501177735,0.061504631145544,3.82468000198714,3.80877133738249,0.088040287132957
cnf/confidential/automotive05/05latest.dimacs,1800,1800,0,1800,1800,0,1800,1800,0
cnf/confidential/automotive06/automotive06.dimacs,26.6197660276433,27.111572097172,1.32145847581792,2.99703695802018,2.99842828605324,0.141548955331785,2.98186009867582,2.97684457281139,0.052317398022875
cnf/confidential/automotive06/automotive06_sw.dimacs,56.8729205065267,56.7629673738266,0.359160330892289,7.89931355154142,7.80727297463455,0.184239449041774,7.67065634907689,7.66854549152777,0.058651187281357
cnf/confidential/automotive07/automotive07.dimacs,31.2657176450081,32.8137088555377,2.48808762543904,5.21490938412957,5.14033103245311,0.167960045157701,4.98388190857135,4.979514838662,0.091479208616078
cnf/confidential/automotive07/automotive07_sw.dimacs,441.637172900574,441.498135378235,1.81736838890048,84.5153059571237,84.4444884860422,0.528910613493974,72.5620009867661,72.3676337960642,1.7460861748047

